Incremental Language Understanding for Online Motion Planning of Robot Manipulators

Human-robot interaction requires robots to process language incrementally, adapting their actions in real-time based on evolving speech input. Existing approaches to language-guided robot motion planning typically assume fully specified instructions, resulting in inefficient stop-and-replan behavior when corrections or clarifications occur. In this paper, we introduce a novel reasoning-based incremental parser which integrates an online motion planning algorithm within the cognitive architecture. Our approach enables continuous adaptation to dynamic linguistic input, allowing robots to update motion plans without restarting execution. The incremental parser maintains multiple candidate parses, leveraging reasoning mechanisms to resolve ambiguities and revise interpretations when needed. By combining symbolic reasoning with online motion planning, our system achieves greater flexibility in handling speech corrections and dynamically changing constraints. We evaluate our framework in real-world human-robot interaction scenarios, demonstrating online adaptions of goal poses, constraints, or task objectives. Our results highlight the advantages of integrating incremental language understanding with real-time motion planning for natural and fluid human-robot collaboration. The experiments are demonstrated in the accompanying video at www.acin.tuwien.ac.at/42d5.

==> README_video.txt <==
Video README

Video contains experiments with a real Kuka Iiwa 7DOF robot and substantiates the claims of the paper.
VLC Media Player
Author mail: thies.oelerich@tuwien.ac.at


==> Summary_video.txt <==
Video summary:

The video contains experiments with a real Kuka Iiwa 7DOF robot and substantiates the claims of the paper.
The first experiment showcases a simple object grasp where the grasp pose is corrected by natural language input online. This is compared to a non-incremental parsing version of our planner.
The second experiment handles an upright constraint and an object avoidance constraint during an object transfer. The robot needs to transfer a filled mug and should avoid moving over a laptop for additional safety.
The third experiment reacts online to human preferences by adapting the motion speed during an object transfer.
The last experiment deals with a more complex task with multiple replannings. The task is to put an apple into a box, but there are two apples and two boxes in the scene. The user corrects the robot using natural language to perform the correct tasks which requires multiple corrections.


==> data/p_no_avoid_avoid.txt <==
4.673250006333543594e-01 -2.485086399232392523e-02 4.406266175494232273e-01
4.673249996758672697e-01 -2.485092889078056172e-02 4.406266174939143521e-01
4.673463895452932282e-01 -2.412431676489509152e-02 4.405990707440972654e-01
4.675201109945551492e-01 -1.465912728274813490e-02 4.400976129058971065e-01
4.670096095063184238e-01 1.140815044278627698e-02 4.372565202707817678e-01
4.637399988122220540e-01 5.110028564545952140e-02 4.308105079948011396e-01
4.565717755837150338e-01 9.680895459409435966e-02 4.215918752641792944e-01
4.464146792228659288e-01 1.416093839166676915e-01 4.107821609087688453e-01
4.360715325195461678e-01 1.813129862371926637e-01 3.991795797255866529e-01
4.284492708572320008e-01 2.145800746276908255e-01 3.874649451871512995e-01
4.247573025018431814e-01 2.418503056790046457e-01 3.760500230262729948e-01
4.245345437212206807e-01 2.641033326195701414e-01 3.646134590148779053e-01
4.262711556283080849e-01 2.821257951413359555e-01 3.525216165236325638e-01
4.282869524697127672e-01 2.962816089717116297e-01 3.395049595940991538e-01
4.293123479043415847e-01 3.067093644851607293e-01 3.259416888794375855e-01
4.286366025141266078e-01 3.136447969414156156e-01 3.127317133180518849e-01
4.260871596838933240e-01 3.176007816747853374e-01 3.009323554569097725e-01
4.219395161723060728e-01 3.193481123149630174e-01 2.913653481431889847e-01
4.167769455603171913e-01 3.197712335773142955e-01 2.844146079772567060e-01
4.113652937572785384e-01 3.196960862831125794e-01 2.800104909261812436e-01
4.065445920387211753e-01 3.197786842887604397e-01 2.777393999743062447e-01
4.029095251959105006e-01 3.205199858385895939e-01 2.769493896939423383e-01
4.006466711101749345e-01 3.222403427173607948e-01 2.768876726456697135e-01
3.996441733524900286e-01 3.251363457479292673e-01 2.769914618625418101e-01
3.996260092707817901e-01 3.293330419502143447e-01 2.770663606978358562e-01
4.003254027313353780e-01 3.347859382265072070e-01 2.771402353752138170e-01
4.015199199006727615e-01 3.412603901279110397e-01 2.772662533744124636e-01
4.029811574054832923e-01 3.484304274153285363e-01 2.775499926635455195e-01
4.044620306997204762e-01 3.558691452846732828e-01 2.777837256019575207e-01
4.056488501160774307e-01 3.631918290405459770e-01 2.777392690244530615e-01
4.062853369813401172e-01 3.701161089119364145e-01 2.774695337122506378e-01
4.063443027416843711e-01 3.763445793129558958e-01 2.768843193149878590e-01
4.059830977383473982e-01 3.816464590641143184e-01 2.759092177112105193e-01
4.053301071630515118e-01 3.859445816625280412e-01 2.745673455364966431e-01
4.044082042840475011e-01 3.893162676278152934e-01 2.729958342581009223e-01
4.032313147654751351e-01 3.919149730057283065e-01 2.713976404310492474e-01
4.018536729868244506e-01 3.939094337136473944e-01 2.699746283559926185e-01
4.003908670739713127e-01 3.954426160665712731e-01 2.688752374886957397e-01
3.989952775050974454e-01 3.966201740177795476e-01 2.681707930753032820e-01
3.978151831923377180e-01 3.975160516436301306e-01 2.678580983218938338e-01
3.969601522821060713e-01 3.981837425956628596e-01 2.678786002682757572e-01
3.964825596840915733e-01 3.986664200924192047e-01 2.681430742712893611e-01
3.963765737416883872e-01 3.990028597038332014e-01 2.685544805191127926e-01
3.965900717354450822e-01 3.992291553193094145e-01 2.690251238789758137e-01
3.970423941685234936e-01 3.993779772240921289e-01 2.694863413093404603e-01
3.976425110189392154e-01 3.994768938198554609e-01 2.698918496381296772e-01
3.983038428703850053e-01 3.995470576028273268e-01 2.702164827329723296e-01
3.989540750328536833e-01 3.996028926023578731e-01 2.704522004428665527e-01
3.995399666488160251e-01 3.996527722331710830e-01 2.706031111529268451e-01
4.000280702888145967e-01 3.997003897620163282e-01 2.706806519942387412e-01
4.004510598097208995e-01 3.995338006385211194e-01 2.709047581715950392e-01
4.013713209499105150e-01 3.967084964065177299e-01 2.735936529467570821e-01
4.036376271385583303e-01 3.877438379887927500e-01 2.814286516111612069e-01
4.073283005195559303e-01 3.712730603246592320e-01 2.943117794658091091e-01
4.117064468353600626e-01 3.478001028592880295e-01 3.105967626728871056e-01
4.159284812640149931e-01 3.187952181839885935e-01 3.283720044376237657e-01
4.194189443556308738e-01 2.859423353913153609e-01 3.461023269027411198e-01
4.218554948132518523e-01 2.507383055321033005e-01 3.628880813462638799e-01
4.230615215892507552e-01 2.144110399879386453e-01 3.784866470265933480e-01
4.224802131439425179e-01 1.789963820794056581e-01 3.939847183543594977e-01
4.203772077513039385e-01 1.452806241438910628e-01 4.097869510053871456e-01
4.176565107868413507e-01 1.118961598061472551e-01 4.251642724373649318e-01
4.144041399500251188e-01 7.798970812128078189e-02 4.399532823870747067e-01
4.101887128350013012e-01 4.340936405285392846e-02 4.543238693073841650e-01
4.044920110319474293e-01 8.464532783913169059e-03 4.685083791364852979e-01
3.969552846854682016e-01 -2.637675918196811728e-02 4.826605773877592487e-01
3.873643677563579635e-01 -6.074027673799650001e-02 4.968501227820859567e-01
3.749974722926033288e-01 -9.459788489245914145e-02 5.113620366938897988e-01
3.589271272385604061e-01 -1.275489103105656996e-01 5.264860918702735093e-01
3.390869769643081177e-01 -1.586778187243614302e-01 5.421031443822652562e-01
3.160786825538527967e-01 -1.873634428412443986e-01 5.579129860969564980e-01
2.907470257891430210e-01 -2.135230369956359342e-01 5.736308290921838804e-01
2.638894048602526965e-01 -2.374705408022989017e-01 5.890691640786702710e-01
2.361346319658288728e-01 -2.596835278212265008e-01 6.041607964000403896e-01
2.079251855341974486e-01 -2.806180646206967166e-01 6.189589771786717654e-01
1.796205867791519917e-01 -3.005977532365257110e-01 6.335866843635838963e-01
1.516495765653974870e-01 -3.198140167621524865e-01 6.481607752641358466e-01
1.245386538010687938e-01 -3.383993551744491901e-01 6.627578949711998568e-01
9.884754848029324303e-02 -3.564722035389351062e-01 6.774013420299287436e-01
7.512962667607561706e-02 -3.741287549523140132e-01 6.920363892619975088e-01
5.402063478643657352e-02 -3.914346165278082545e-01 7.064339080589180364e-01
3.610809178902766453e-02 -4.084105999446179247e-01 7.202052296273541154e-01
2.167095937124013244e-02 -4.249773343199753084e-01 7.329590688421521172e-01
1.068756259321540329e-02 -4.409472143870407645e-01 7.444062676254414868e-01
2.928196573073228726e-03 -4.560597036103148927e-01 7.544191720353585762e-01
-1.964738339814510026e-03 -4.700484262121155665e-01 7.629959660761717055e-01
-4.423892990594328369e-03 -4.826981995036682127e-01 7.702075476847844993e-01
-4.934694240535069179e-03 -4.938720557197745498e-01 7.761805123385568939e-01
-4.054272532170697524e-03 -5.035271404102975579e-01 7.810526079047641623e-01
-2.423494565220400427e-03 -5.117220242477235059e-01 7.849251581359613095e-01
-7.203330529668178651e-04 -5.186160881764989572e-01 7.878356163023388925e-01
5.100726335454312636e-04 -5.244572684527037953e-01 7.897592930196056793e-01
1.128375399528254051e-03 -5.295409457817256138e-01 7.906842686603534620e-01
1.384689269455912156e-03 -5.341163603026192197e-01 7.907944299634334095e-01
1.564520085451427418e-03 -5.383428413257573819e-01 7.904702143581179286e-01
1.803291471338069104e-03 -5.423273516428182006e-01 7.900743310199905833e-01
2.115293732458994359e-03 -5.461537468459871647e-01 7.898119536366930982e-01
2.442994216103635836e-03 -5.498902442640271060e-01 7.897162444877472431e-01
2.690545351632002945e-03 -5.535825920341695960e-01 7.897223110990503336e-01
2.767578643308884166e-03 -5.572431470916472396e-01 7.897716274705515183e-01
2.639798602303902123e-03 -5.608519439130563722e-01 7.898617520792101665e-01
2.326687825485471671e-03 -5.643760764318922485e-01 7.900018560069812512e-01
1.867778625848304664e-03 -5.677852856858879305e-01 7.901693559984659387e-01
1.327341911409556444e-03 -5.710481849142584609e-01 7.903463900271703313e-01
8.111554277251346434e-04 -5.741235726863136435e-01 7.905789941620419148e-01
4.264791432403839712e-04 -5.769685620753939315e-01 7.909441892770462390e-01
2.305045406197577017e-04 -5.795510357778175248e-01 7.914833809924105568e-01
2.182997984224644057e-04 -5.818545220588182687e-01 7.921763732754619758e-01
3.394027005174141370e-04 -5.838777506534325035e-01 7.929514405921435083e-01
5.256305680494790036e-04 -5.856310927210787165e-01 7.937168172539257327e-01
7.151142955673896661e-04 -5.871329544711815229e-01 7.943889189951947039e-01
8.662542998448261641e-04 -5.884064125540126033e-01 7.949110696718407754e-01
9.613917678815682519e-04 -5.894764919404342773e-01 7.952603792137196148e-01
1.003126197115297843e-03 -5.903682489504576969e-01 7.954447958956384346e-01
1.007243116389726530e-03 -5.911054551064058860e-01 7.954948478123358147e-01
9.945338859904519300e-04 -5.917104704276279215e-01 7.954509201684608621e-01
9.843476955225737794e-04 -5.922040645220572053e-01 7.953533798071616978e-01
9.911698225380869819e-04 -5.926048038637400373e-01 7.952378189432596223e-01
1.023227876726656368e-03 -5.929290742179894602e-01 7.951310092133750951e-01
1.082691002504745535e-03 -5.931911491249776125e-01 7.950497915500134294e-01
1.166884330654737074e-03 -5.934032716586860046e-01 7.950021192578256013e-01
1.269909781265874966e-03 -5.935757575404220221e-01 7.949892673519114439e-01
1.384338015403377073e-03 -5.937171507033556228e-01 7.950082561999849418e-01
1.504252785136791712e-03 -5.938348700475923891e-01 7.950521038243152372e-01
1.625119255853651589e-03 -5.939352346344798361e-01 7.951125650326119620e-01
1.742776278281810923e-03 -5.940232446577965453e-01 7.951830366699366159e-01
1.854021305145548554e-03 -5.941028125929933568e-01 7.952586710821142324e-01
1.955613088935674072e-03 -5.941766902279387308e-01 7.953372569214497423e-01
2.045246736830863381e-03 -5.942468006079403287e-01 7.954181412609458990e-01
2.123482753814254827e-03 -5.943148568511920082e-01 7.955001695056094224e-01
2.192309636310065760e-03 -5.943823797224242478e-01 7.955819720620440627e-01
2.253065143180935700e-03 -5.944504486135702148e-01 7.956630530312228666e-01
2.306572060786185770e-03 -5.945197857811597153e-01 7.957435131729219124e-01
2.352890738643717648e-03 -5.945907590608350279e-01 7.958240594735970230e-01
2.392632552072521818e-03 -5.946636583176706514e-01 7.959051736989811721e-01
2.426854867620618569e-03 -5.947387698446723325e-01 7.959870064115058819e-01
2.456427792641161217e-03 -5.948163001825431673e-01 7.960697677964466701e-01
2.482291463616751077e-03 -5.948964486469254798e-01 7.961535692954175847e-01
2.504476722862009671e-03 -5.949792654609368237e-01 7.962387943752252673e-01
2.522715657381542024e-03 -5.950647280132167483e-01 7.963258703799427352e-01
2.537212802595739062e-03 -5.951528682979274620e-01 7.964149922378935820e-01
2.548226982661148422e-03 -5.952437336690229452e-01 7.965062226752541719e-01
2.555683471168350429e-03 -5.953373267364874266e-01 7.965995982525401198e-01
2.559343293640898871e-03 -5.954336178400032598e-01 7.966950918486278566e-01
2.558935713683704177e-03 -5.955325570165047600e-01 7.967925937797069036e-01
2.554222596728603252e-03 -5.956340786970676371e-01 7.968919158287872673e-01
2.545021529524926253e-03 -5.957381020910207381e-01 7.969928066286372514e-01
2.531206417626395092e-03 -5.958445293136838128e-01 7.970949714068473746e-01
2.512699919026514794e-03 -5.959532428258734749e-01 7.971980909660979497e-01
2.489466161899961394e-03 -5.960641031922331301e-01 7.973018370230336993e-01
2.461507028394670660e-03 -5.961769476545382140e-01 7.974058830074726156e-01
2.428861910595778075e-03 -5.962915896434169971e-01 7.975099107607435123e-01
2.391609148785181927e-03 -5.964078190981895178e-01 7.976136143074484819e-01
2.349868013390166328e-03 -5.965254035972072932e-01 7.977167015091505275e-01


==> data/p_slow_handover.txt <==
4.673250005350636505e-01 -2.485086736373927352e-02 4.406266176974156235e-01
4.673249822338378379e-01 -2.485165056863551311e-02 4.406266590218113621e-01
4.673106592359183575e-01 -2.464395794279866311e-02 4.405819367042098644e-01
4.671138107475026335e-01 -2.194647103915141340e-02 4.399980401734655544e-01
4.664703814675422722e-01 -1.459926924130456466e-02 4.383695959349632743e-01
4.651972517623434999e-01 -3.346949970191241686e-03 4.357866912607422094e-01
4.632385639558319612e-01 1.015375187666650580e-02 4.325708196716968601e-01
4.606818620057586133e-01 2.455832560222667715e-02 4.290372105548143078e-01
4.576919164092559389e-01 3.912334270499844696e-02 4.254141378399973195e-01
4.544328589795662565e-01 5.357171179725455507e-02 4.218365704160187968e-01
4.510273123701040165e-01 6.787058514312006852e-02 4.183663828168738275e-01
4.475506465800460076e-01 8.206609919204249648e-02 4.150170563081181929e-01
4.440419172777643197e-01 9.620020402112551550e-02 4.117746515894747938e-01
4.405175376413359989e-01 1.102863949873608140e-01 4.086130249573398099e-01
4.369817302773357226e-01 1.243142446112425747e-01 4.055036745485010585e-01
4.334329234012445631e-01 1.382617560586805461e-01 4.024213767503397876e-01
4.298672544042085875e-01 1.521054479574937002e-01 3.993467889037216612e-01
4.262805307238582420e-01 1.658255098812334294e-01 3.962670348664018571e-01
4.226695162361619462e-01 1.794069148587789098e-01 3.931751657261638999e-01
4.190328938190659991e-01 1.928382929007914637e-01 3.900691158750786980e-01
4.153719564234161776e-01 2.061100570604908755e-01 3.869505415674504012e-01
4.116909717627484921e-01 2.192126434880691255e-01 3.838234480555446360e-01
4.079972637537257474e-01 2.321352045557543431e-01 3.806932468122947721e-01
4.043010577202573730e-01 2.448648037456997162e-01 3.775663684624760430e-01
4.006151174518830516e-01 2.573860131241360594e-01 3.744498685502672397e-01
3.969543018013098057e-01 2.696807801880379829e-01 3.713512365657802849e-01
3.933351332798400990e-01 2.817284245397418396e-01 3.682783650488310467e-01
3.897935047876026626e-01 2.934755354275299100e-01 3.652072488255685978e-01
3.865642827566364570e-01 3.045620827358346827e-01 3.617716214896806171e-01
3.839961606835302632e-01 3.145749142014304112e-01 3.574222085480161515e-01
3.822665224761699343e-01 3.234438208815999527e-01 3.518778665605376554e-01
3.813971410238735094e-01 3.312402612491532339e-01 3.451076764238686367e-01
3.813256950694137171e-01 3.380381424345829666e-01 3.372909965976302327e-01
3.819595047905095520e-01 3.438994484386976302e-01 3.288000769190726480e-01
3.831949639385224815e-01 3.489403795339033887e-01 3.201770764318223050e-01
3.849085585239359619e-01 3.534153052638684400e-01 3.120754575470268688e-01
3.869394061079509117e-01 3.577371667408149047e-01 3.051354488954147182e-01
3.890988489960403029e-01 3.623329554399892793e-01 2.997696793708276020e-01
3.912277838019384557e-01 3.673513001179598003e-01 2.959425855483364121e-01
3.932306112480834503e-01 3.725865180321041858e-01 2.932471680748737763e-01
3.950479184583964853e-01 3.776939007683772775e-01 2.912105663702697078e-01
3.966305865720006207e-01 3.823746762623458917e-01 2.894811683626781207e-01
3.979386563233963114e-01 3.864477329716330956e-01 2.878688872635296048e-01
3.989502640440916736e-01 3.898495494980990794e-01 2.863105487750049472e-01
3.996691352394208807e-01 3.926018431190324565e-01 2.848138503438110147e-01
4.001251728684454001e-01 3.947734518034545781e-01 2.834097248873846397e-01
4.003679192031595058e-01 3.964501226226302411e-01 2.821239040120600561e-01
4.004559449120471126e-01 3.977161822585892348e-01 2.809666684124972891e-01
4.004461030679052902e-01 3.986464585151410223e-01 2.799335455248674331e-01
4.003855856493247489e-01 3.993048098885945696e-01 2.790106302989847631e-01
4.003901012291494199e-01 3.996878470352526191e-01 2.783054274722827071e-01
4.013730061264909610e-01 3.991952924560338012e-01 2.791911529775902845e-01
4.040747489804107362e-01 3.971183057220132873e-01 2.831917296190696876e-01
4.078545844637414541e-01 3.934627054099680277e-01 2.901891168485726258e-01
4.115411528398633112e-01 3.886502887812636198e-01 2.991574683969996928e-01
4.140863941838842099e-01 3.832316439043257361e-01 3.088083026493145811e-01
4.148538974279849523e-01 3.776942069625689458e-01 3.179835742282665634e-01
4.136509305943675829e-01 3.723579192648672764e-01 3.258592422759694074e-01
4.106253284582626617e-01 3.673542619776439255e-01 3.320003842303951846e-01
4.061249974640894767e-01 3.626646699963831377e-01 3.363161178110635752e-01
4.005745716715519156e-01 3.581837660780758936e-01 3.389639996473005068e-01
3.943880054291879489e-01 3.537788995791626423e-01 3.402441607205992091e-01
3.879172892215209112e-01 3.493307563975843189e-01 3.405085785945167753e-01
3.814300276847724658e-01 3.447528365886859958e-01 3.400966697005353145e-01
3.751069822635579865e-01 3.399951820258935720e-01 3.392980289396246851e-01
3.690510672113168078e-01 3.350399700841349415e-01 3.383373527975209183e-01
3.633063506713985480e-01 3.298903239853011038e-01 3.373740426761878686e-01
3.578756934335346473e-01 3.245620247058386698e-01 3.365106440751445271e-01
3.527332211770465298e-01 3.190798784453339199e-01 3.358049638499439604e-01
3.478377867013587865e-01 3.134720604342722261e-01 3.352818790994357423e-01
3.431430950336623598e-01 3.077660783318925120e-01 3.349436373807338496e-01
3.386042945222879075e-01 3.019863891425342839e-01 3.347780634083548645e-01
3.341816812865746056e-01 2.961532464259685749e-01 3.347646610972608294e-01
3.298422831302019742e-01 2.902824157798686855e-01 3.348789093983327025e-01
3.255600435528190895e-01 2.843854606339961677e-01 3.350951488615271368e-01
3.213151953653179405e-01 2.784703577772009719e-01 3.353884365453702054e-01
3.170932573084432882e-01 2.725422547334795387e-01 3.357356776805460741e-01
3.128839400787635783e-01 2.666042331784095887e-01 3.361162638131062752e-01
3.086801211341834716e-01 2.606579982100977744e-01 3.365123788176038744e-01
3.044769996765009368e-01 2.547044196409366523e-01 3.369090804036459774e-01
3.002714396043704714e-01 2.487439279979974938e-01 3.372942315298867455e-01
2.960614611191674794e-01 2.427768008094524921e-01 3.376583321540528870e-01
2.918458788905317625e-01 2.368033361587965346e-01 3.379942842776100798e-01
2.876240548849927636e-01 2.308239400247798778e-01 3.382971162567158241e-01
2.833957385462747558e-01 2.248391509075363948e-01 3.385636863080191961e-01
2.791609705178897394e-01 2.188496227838678532e-01 3.387923813262275763e-01
2.749200295771226377e-01 2.128560844783693728e-01 3.389828240078774368e-01
2.706734053804485951e-01 2.068592906414204458e-01 3.391355985780251658e-01
2.664217750503685700e-01 2.008599831457645868e-01 3.392520031102462252e-01
2.621659624174842440e-01 1.948588779858076159e-01 3.393338347104808417e-01
2.579069063636183490e-01 1.888566523994809621e-01 3.393832067305141975e-01
2.536456516190583876e-01 1.828539220668652932e-01 3.394023976505987084e-01
2.493831767206183547e-01 1.768513620158722044e-01 3.393937391627873112e-01
2.451189188417875753e-01 1.708509006300924504e-01 3.393595609861806972e-01
2.408519241873552374e-01 1.648546360162315427e-01 3.393020239021871665e-01
2.365830011113974340e-01 1.588630567882598210e-01 3.392230457001848554e-01
2.323140992901556179e-01 1.528757652595721106e-01 3.391244115414102644e-01
2.280476638664185596e-01 1.468921036140641567e-01 3.390078441839821100e-01
2.237862231586942585e-01 1.409114687799643273e-01 3.388750209036212602e-01
2.195321409444181415e-01 1.349334637485619937e-01 3.387275835307836935e-01
2.152874861497363346e-01 1.289579617049985139e-01 3.385671609605009347e-01
2.110539913123581357e-01 1.229850860767319753e-01 3.383953848275258469e-01
2.068330563777221742e-01 1.170151726317199686e-01 3.382139129383350817e-01
2.026257738871121983e-01 1.110487347189193785e-01 3.380244603697752925e-01
1.984329611158242024e-01 1.050864340062893365e-01 3.378288324901323469e-01
1.942551922424893551e-01 9.912901644498646470e-02 3.376289303018022991e-01
1.900928573631870677e-01 9.317727828839282578e-02 3.374267782487205825e-01
1.859465038811846382e-01 8.723185640820513287e-02 3.372245970976432416e-01
1.818166200356481632e-01 8.129340159652952147e-02 3.370248139659026143e-01
1.777031371877605403e-01 7.536293980842508067e-02 3.368300161637708956e-01
1.736054362433398501e-01 6.944196994613484331e-02 3.366429227735864838e-01
1.695247204961423115e-01 6.353323987240039328e-02 3.364668521650392430e-01
1.654765770398660407e-01 5.764690518026995003e-02 3.363098462337734684e-01
1.614980139668655001e-01 5.180608959249431711e-02 3.361916601634327151e-01
1.576305049235300626e-01 4.604173333645408123e-02 3.361456223844188629e-01
1.538987273511989995e-01 4.038458966101313857e-02 3.362143834824550259e-01
1.503031748877590168e-01 3.486009144984627411e-02 3.364404704848786842e-01
1.468229577157493249e-01 2.948682065696272767e-02 3.368472477720034219e-01
1.434347215080059579e-01 2.431914329429664054e-02 3.373950293063538997e-01
1.401641733232745490e-01 1.959831038061966152e-02 3.379129768648199694e-01
1.370287104978349657e-01 1.527436417285968177e-02 3.384345680985462734e-01
1.339660364451888408e-01 1.094534890284100913e-02 3.391792314971907030e-01
1.309050077634716369e-01 6.383442655939097765e-03 3.402151515657926284e-01
1.277867390078477328e-01 1.514216405829316636e-03 3.414987614838191909e-01
1.245674647480905090e-01 -3.649872542264837386e-03 3.429263696985750953e-01
1.212199805204727532e-01 -9.056053581798735597e-03 3.443739645140443950e-01
1.177341357604130417e-01 -1.464021489084401870e-02 3.457271681530124097e-01
1.141150004489467906e-01 -2.034241046460435673e-02 3.468999913485975028e-01
1.103788582883135083e-01 -2.611356052577807826e-02 3.478429167701740377e-01
1.065481617312485224e-01 -3.191733044894172477e-02 3.485422355629790303e-01
1.026466858134458121e-01 -3.772904543323471471e-02 3.490137907959273145e-01
9.869577936419714204e-02 -4.353323507072373588e-02 3.492940174320146030e-01
9.471216174505056595e-02 -4.932095115606625890e-02 3.494305739941427347e-01
9.070715273156519654e-02 -5.508742065807117894e-02 3.494741228115346154e-01
8.668696940087525227e-02 -6.083026376353393994e-02 3.494720847974758793e-01
8.265371060007362103e-02 -6.654833897300679868e-02 3.494646006213618650e-01
7.860664120937944921e-02 -7.224109936111379471e-02 3.494825314271476357e-01
7.454695228476092284e-02 -7.791266819417998202e-02 3.495471677892028617e-01
7.051477820072124536e-02 -8.361495920530970238e-02 3.496717513768058949e-01
6.659638723740438082e-02 -8.943922633830900248e-02 3.498648943913023612e-01
6.288811705128341534e-02 -9.546352881288704129e-02 3.501328525453722418e-01
5.948042573293026852e-02 -1.017445963348729970e-01 3.504793419117770426e-01
5.644321406912744532e-02 -1.083001052386970420e-01 3.509048217186329643e-01
5.381427544682382269e-02 -1.150958691996569333e-01 3.514071913871422148e-01
5.160196281874505908e-02 -1.220624539204328007e-01 3.519849958468389550e-01
4.979483880350485392e-02 -1.291108651180336298e-01 3.526419099246549949e-01
4.836424326154075554e-02 -1.361334621271191037e-01 3.533900420803159914e-01
4.727458629806319257e-02 -1.430127375906655451e-01 3.542496537737561124e-01
4.649897795649692717e-02 -1.496447428441557981e-01 3.552464713908551897e-01
4.602892513049907514e-02 -1.559746347223331941e-01 3.564044239031061712e-01
4.584500362871116175e-02 -1.620070837598532598e-01 3.577365994054836351e-01
4.588613945803011324e-02 -1.677867849149838608e-01 3.592418399760456960e-01
4.606340029878219777e-02 -1.733859339804043054e-01 3.609023676576733064e-01
4.627987515369808708e-02 -1.788953091301169473e-01 3.626803875567478075e-01
4.645549223971516539e-02 -1.844108480818470452e-01 3.645213414855201783e-01
4.655121270453296822e-02 -1.900078981401698286e-01 3.663719706632243556e-01
4.657274569292296079e-02 -1.957124666744703423e-01 3.682102071065684878e-01
4.655761050934000000e-02 -2.015134358248890367e-01 3.700465189742309646e-01
4.654427612572922812e-02 -2.073860471903465341e-01 3.719090615806241451e-01
4.654867575715840311e-02 -2.133047467982951140e-01 3.738307025024539265e-01
4.656708407852781784e-02 -2.192587723187239823e-01 3.758277084705697324e-01
4.658572937027580935e-02 -2.252559881727665414e-01 3.778892186390415131e-01
4.659661698922191314e-02 -2.313188899430982104e-01 3.799810447498404020e-01
4.660526973524217048e-02 -2.374923309879134192e-01 3.820318218041585112e-01
4.662030546070936726e-02 -2.438083808143951814e-01 3.839756866555843473e-01
4.664105922265995852e-02 -2.502624980049595882e-01 3.857931319819797866e-01
4.666254391930951123e-02 -2.568403799884282912e-01 3.874778184258210190e-01
4.668235674473885516e-02 -2.635248510511918330e-01 3.890286754749543441e-01
4.670032306636764247e-02 -2.702981052781259774e-01 3.904497447392016318e-01
4.671721463633460303e-02 -2.771441568017539159e-01 3.917468434986872139e-01
4.673403158018120396e-02 -2.840497899181815833e-01 3.929238468418377872e-01
4.675145949211644697e-02 -2.910036522332424824e-01 3.939826795069690246e-01
4.676900374511212127e-02 -2.979938612601746306e-01 3.949316651150210911e-01
4.678460034277118207e-02 -3.050081987352304402e-01 3.957866697010510859e-01
4.679718295275166196e-02 -3.120357851222184120e-01 3.965541304872872153e-01
4.680414990698950756e-02 -3.190667198993710207e-01 3.972403565120435354e-01
4.679649767598773047e-02 -3.260932305373279716e-01 3.978726217423060318e-01
4.676060701357433180e-02 -3.331105873038580079e-01 3.984769139149836881e-01
4.668597396324722371e-02 -3.401158487666999242e-01 3.990735333038018529e-01
4.656871319963838685e-02 -3.471075261892087593e-01 3.996818854595006187e-01
4.640846858189098117e-02 -3.540857628764718656e-01 4.003164238605368408e-01
4.620954631334815016e-02 -3.610517807256953815e-01 4.009864612699639008e-01
4.598072406668270856e-02 -3.680065685973373801e-01 4.016917810056372384e-01
4.573255258183757388e-02 -3.749514092929138176e-01 4.024286334220943395e-01
4.547801119047073515e-02 -3.818875405373325926e-01 4.031914892138987461e-01
4.522540394029439526e-02 -3.888168028887660221e-01 4.039747413870951043e-01
4.497852784878917515e-02 -3.957410763889604999e-01 4.047731870694790679e-01
4.474446450316538898e-02 -4.026611203213278367e-01 4.055817575804051001e-01
4.453053162131587889e-02 -4.095721116272004747e-01 4.063980573077297098e-01
4.435087572736550604e-02 -4.164131826106512446e-01 4.072401539291976014e-01
4.421617109009512436e-02 -4.230914508899691340e-01 4.081442124207285138e-01
4.412370918855768737e-02 -4.295532496753161622e-01 4.091394151035959159e-01
4.407900186059366537e-02 -4.357798328334858695e-01 4.102434500823688435e-01
4.412066949259150356e-02 -4.417767734449655204e-01 4.114614704153305436e-01
4.434102794604538600e-02 -4.475666626557787686e-01 4.127854240159740118e-01
4.489622003704415304e-02 -4.531843399206549328e-01 4.141935215010416615e-01
4.599983387882152636e-02 -4.586715813219142679e-01 4.156506712011067139e-01
4.788792343529605505e-02 -4.640680222815196099e-01 4.171117821308568674e-01
5.068847396527267207e-02 -4.694063050421612981e-01 4.185298856046155147e-01
5.430350908361823020e-02 -4.747091219391203487e-01 4.198690890551500798e-01
5.849969353524037130e-02 -4.799833876557688117e-01 4.211128831703103703e-01
6.305086307397156364e-02 -4.852248241685582775e-01 4.222616517053491281e-01
6.778625368219652614e-02 -4.904277884705277590e-01 4.233260587490684790e-01
7.259756510232126536e-02 -4.955890210874847601e-01 4.243210786751147601e-01
7.742766647821966441e-02 -5.007079486578951411e-01 4.252619174152942327e-01
8.225352400980544265e-02 -5.057859744399937352e-01 4.261618195067105597e-01
8.707054422679340322e-02 -5.108257576353425478e-01 4.270312809097838169e-01
9.188129502591052544e-02 -5.158307163644803017e-01 4.278781184500423107e-01
9.668893793802323111e-02 -5.208047096111309004e-01 4.287079610073022407e-01
1.014943750546372786e-01 -5.257517695050133444e-01 4.295248296057421200e-01
1.062957757981216750e-01 -5.306758247821150576e-01 4.303316392007744962e-01
1.110892979036601225e-01 -5.355804173860188033e-01 4.311305637417874315e-01
1.158701636354436543e-01 -5.404684468142110232e-01 4.319232685891208900e-01
1.206336113209796473e-01 -5.453419807285249110e-01 4.327110418280475934e-01
1.253755239440872971e-01 -5.502021558587092409e-01 4.334948612646871702e-01
1.300927167044393096e-01 -5.550491725134739651e-01 4.342754279582819454e-01
1.347829561817664168e-01 -5.598823680729718699e-01 4.350531874770116603e-01
1.394448111704093274e-01 -5.647003442074831625e-01 4.358283508721193522e-01
1.440774261089245445e-01 -5.695011198632389249e-01 4.366009204153298295e-01
1.486802832600664925e-01 -5.742822854637144037e-01 4.373707207136132702e-01
1.532529928768971705e-01 -5.790411405520107246e-01 4.381374334680023241e-01
1.577951284718677738e-01 -5.837748047864048662e-01 4.389006332962518409e-01
1.623061094999787568e-01 -5.884802991427456886e-01 4.396598221083135583e-01
1.667851254132455829e-01 -5.931545989234499050e-01 4.404144598957324130e-01
1.712310916644932957e-01 -5.977946629797741274e-01 4.411639904717408744e-01
1.756426283287367551e-01 -6.023974450066097441e-01 4.419078614904972668e-01
1.800180536030742962e-01 -6.069598927877645211e-01 4.426455386794035940e-01
1.843553865086638710e-01 -6.114789405593635818e-01 4.433765147177124999e-01
1.886523550175300823e-01 -6.159514986726257746e-01 4.441003135129921731e-01
1.929064073504600518e-01 -6.203744437480351870e-01 4.448164907076261887e-01
1.971147182660367703e-01 -6.247446149175677199e-01 4.455246364041740570e-01
2.012741351824075542e-01 -6.290588443528011275e-01 4.462244214120599795e-01
2.053812377470526918e-01 -6.333139453837919319e-01 4.469155574442068013e-01
2.094324412395147106e-01 -6.375066822794396293e-01 4.475977186395808660e-01
2.134239617496406505e-01 -6.416338093875304516e-01 4.482705555276435549e-01
2.173517683192785488e-01 -6.456921313147065966e-01 4.489337117588172443e-01
2.212115309251367068e-01 -6.496785819256478689e-01 4.495868354295665115e-01
2.249985637984464049e-01 -6.535903230503595784e-01 4.502295889797242601e-01
2.287077785652472106e-01 -6.574248547482284266e-01 4.508616638153512546e-01
2.323336844959769387e-01 -6.611801121421568839e-01 4.514828094812711745e-01
2.358704937066964102e-01 -6.648545024063683417e-01 4.520928907080204451e-01
2.393123769401367396e-01 -6.684468276744310877e-01 4.526919887554263222e-01
2.426538558966131465e-01 -6.719560677904512502e-01 4.532805533683774146e-01
2.458902792539421067e-01 -6.753810499603928319e-01 4.538595456064599132e-01
2.490182275883958407e-01 -6.787201269791730551e-01 4.544305024407748750e-01
2.520356984385097032e-01 -6.819710165066398266e-01 4.549954593334505359e-01
2.549418808173066764e-01 -6.851309310921283036e-01 4.555568108143249750e-01
2.577368386114470833e-01 -6.881968884997089475e-01 4.561169872152977534e-01
2.604213624573211150e-01 -6.911660312469548595e-01 4.566779502276039349e-01
2.629968259963877397e-01 -6.940359096240095171e-01 4.572407945072901603e-01
2.654651188668878947e-01 -6.968046469216329086e-01 4.578055122916194208e-01
2.678286265636705132e-01 -6.994709872307408594e-01 4.583709478349604072e-01
2.700901972512752547e-01 -7.020342729540208770e-01 4.589349212673073941e-01
2.722530513534237584e-01 -7.044944061206449559e-01 4.594944709820670825e-01
2.743206261094497944e-01 -7.068518267536809674e-01 4.600461565449259216e-01
2.762963839455828685e-01 -7.091075116450642479e-01 4.605863719047469940e-01
2.781836346673011717e-01 -7.112629745472246467e-01 4.611116319257931306e-01
2.799854193289519344e-01 -7.133202424307236722e-01 4.616188088710332371e-01
2.817044827674913265e-01 -7.152817908349899945e-01 4.621053065712178998e-01
2.833433297679756047e-01 -7.171504373849365566e-01 4.625691692099366814e-01
2.849043514494343787e-01 -7.189292090125278811e-01 4.630091221980333072e-01
2.863899732683234389e-01 -7.206212079650460289e-01 4.634245549067996239e-01
2.878027700966914182e-01 -7.222295011639936479e-01 4.638154604215781740e-01
2.891455307478515424e-01 -7.237570500205953161e-01 4.641823412518638614e-01
2.904212608130730677e-01 -7.252066870006327326e-01 4.645260951437304997e-01
2.916331293960876536e-01 -7.265811338004828368e-01 4.648478949870098464e-01
2.927843773483591594e-01 -7.278830476833194618e-01 4.651490752396404416e-01
2.938782102219706371e-01 -7.291150788475639910e-01 4.654310342797999822e-01
2.949176986625829944e-01 -7.302799226531958565e-01 4.656951581873924328e-01
2.959057030756481188e-01 -7.313803549051886010e-01 4.659427677611246987e-01
2.968448311196483780e-01 -7.324192443351990045e-01 4.661750874524019927e-01
2.977374285051366254e-01 -7.333995422010088916e-01 4.663932326533084538e-01
2.985855975373084559e-01 -7.343242533276941320e-01 4.665982105234744992e-01
2.993912343974879375e-01 -7.351963953790217055e-01 4.667909293116647707e-01
3.001560753733182318e-01 -7.360189537053778430e-01 4.669722116681483404e-01
3.008817435516032424e-01 -7.367948382068814084e-01 4.671428084455082064e-01
3.015697897552455653e-01 -7.375268468712886660e-01 4.673034107534349002e-01
3.022217241647739971e-01 -7.382176385906010774e-01 4.674546592152297175e-01
3.028390375078330865e-01 -7.388697159911161716e-01 4.675971502988885420e-01
3.034232124822861532e-01 -7.394854175931858675e-01 4.677314402180201558e-01
3.039757271490439172e-01 -7.400669177396220766e-01 4.678580471953893150e-01
3.044980524694407831e-01 -7.406162323540821379e-01 4.679774529088203683e-01
3.049916461317838112e-01 -7.411352285959431629e-01 4.680901037852515656e-01
3.054579444982966074e-01 -7.416256367245172010e-01 4.681964125684945910e-01
3.058983540684089841e-01 -7.420890628432930125e-01 4.682967603398257572e-01
3.063142437911317573e-01 -7.425270016438819676e-01 4.683914988596852846e-01
3.067069414700852592e-01 -7.429408491157319938e-01 4.684809523159697564e-01
3.070777244948664775e-01 -7.433319132899653958e-01 4.685654214538497175e-01
3.074278103931289974e-01 -7.437014227654186183e-01 4.686451878540495164e-01
3.077583570011651060e-01 -7.440505346777172013e-01 4.687205151908445666e-01
3.080704632144165012e-01 -7.443803417815518797e-01 4.687916505464251871e-01
3.083651695226777845e-01 -7.446918785527406603e-01 4.688588259057422380e-01
3.086434588317054639e-01 -7.449861263022686808e-01 4.689222596020711786e-01
3.089062577928843312e-01 -7.452640173214853947e-01 4.689821576050862695e-01
3.091544386308673897e-01 -7.455264381183847044e-01 4.690387146206935198e-01
3.093888215052896240e-01 -7.457742318871553033e-01 4.690921149691600345e-01
3.096101773543523117e-01 -7.460082004048061988e-01 4.691425332505813062e-01
3.098192310304078712e-01 -7.462291055490303249e-01 4.691901348559389673e-01
3.100166645078157313e-01 -7.464376706027859854e-01 4.692350763903234689e-01
3.102031199892517632e-01 -7.466345814702727290e-01 4.692775060574074786e-01
3.103792028046932772e-01 -7.468204878881367081e-01 4.693175640314312669e-01
3.105454840598243504e-01 -7.469960046819279498e-01 4.693553828247654103e-01
3.107025030304023105e-01 -7.471617130921057726e-01 4.693910876498800788e-01
3.108507693127648408e-01 -7.473181621728404167e-01 4.694247967737962823e-01
3.109907647451540802e-01 -7.474658702513178321e-01 4.694566218641496036e-01
3.111229451200759888e-01 -7.476053264268428533e-01 4.694866683264433682e-01
3.112477417359693077e-01 -7.477369920918411905e-01 4.695150356263800839e-01
3.113655630241495831e-01 -7.478613025115867785e-01 4.695418175472846900e-01
3.114767961055552870e-01 -7.479786684380290707e-01 4.695671024422227169e-01
3.115818075377010388e-01 -7.480894775397115559e-01 4.695909736710626725e-01
3.116809437650168713e-01 -7.481940956253803066e-01 4.696135100453209255e-01
3.117745320399204489e-01 -7.482928678163570657e-01 4.696347860793242401e-01
3.118628815124935283e-01 -7.483861196980930997e-01 4.696548721657944347e-01
3.119462841908195450e-01 -7.484741584269177794e-01 4.696738347694079940e-01
3.120250159175387838e-01 -7.485572738241003110e-01 4.696917366051662213e-01
3.120993374063670278e-01 -7.486357394765290607e-01 4.697086368005212176e-01
3.121694950895361753e-01 -7.487098137795158426e-01 4.697245911068838042e-01
3.122357218232068576e-01 -7.487797408896171847e-01 4.697396521330894359e-01
3.122982375420489398e-01 -7.488457515805326814e-01 4.697538695667324293e-01
3.123572499066638586e-01 -7.489080640082628193e-01 4.697672903681991419e-01
3.124129579952953373e-01 -7.489668852991864245e-01 4.697799582424707632e-01
3.124655831447618604e-01 -7.490224216893280884e-01 4.697919071482725695e-01
3.125153663094757395e-01 -7.490748845325898575e-01 4.698031648438728003e-01
3.125625254967344113e-01 -7.491244830148440226e-01 4.698137650496960749e-01
3.126072449562879441e-01 -7.491714163493642387e-01 4.698237486068402857e-01
3.126496765405595291e-01 -7.492158667512273107e-01 4.698331607232036355e-01
3.126899437785406466e-01 -7.492579942861682385e-01 4.698420475349044945e-01
3.127281512767709493e-01 -7.492979358881471930e-01 4.698504519669672863e-01
3.127643932857920861e-01 -7.493358079518426251e-01 4.698584110286179172e-01
3.127987587875433184e-01 -7.493717110180214691e-01 4.698659551401703216e-01
3.128313333358829773e-01 -7.494057349698600712e-01 4.698731090269522293e-01
3.128621991049520545e-01 -7.494379635492930403e-01 4.698798933319516813e-01
3.128914345036751254e-01 -7.494684775597560966e-01 4.698863262150791975e-01
3.129191140976206875e-01 -7.494973566274349963e-01 4.698924245265131416e-01
3.129453090044824748e-01 -7.495246797442461917e-01 4.698982044465915831e-01
3.129700876095117823e-01 -7.495505249892275845e-01 4.699036816818817353e-01
3.129935163320594071e-01 -7.495749688416157852e-01 4.699088713951415919e-01
3.130156601772922653e-01 -7.495980854065191767e-01 4.699137880531769618e-01
3.130365829896026852e-01 -7.496199457673206057e-01 4.699184453063317002e-01
3.130563474228711951e-01 -7.496406175656464832e-01 4.699228559531946625e-01
3.130750146918261922e-01 -7.496601648219566316e-01 4.699270319946518559e-01
3.130926442723701575e-01 -7.496786479856223373e-01 4.699309847293411946e-01
3.131092933893770414e-01 -7.496961240111739144e-01 4.699347249493706635e-01
3.131250166934954615e-01 -7.497126465472109258e-01 4.699382630592568999e-01


==> data/p_traj_avoid.txt <==
4.673250006333545814e-01 -2.485086399232387319e-02 4.406266175494237824e-01
4.673249996676543394e-01 -2.485092890701947124e-02 4.406266174982452766e-01
4.673463895312196525e-01 -2.412431678292387832e-02 4.405990707509871984e-01
4.675201109763924556e-01 -1.465912729542594335e-02 4.400976129171347284e-01
4.670096094975624279e-01 1.140815044814305450e-02 4.372565203081503205e-01
4.637399988390026873e-01 5.110028568631315438e-02 4.308105081077002185e-01
4.565717756712635023e-01 9.680895469365180528e-02 4.215918755146760843e-01
4.464146793821620607e-01 1.416093841046615343e-01 4.107821613674907391e-01
4.360715327459991908e-01 1.813129865400672225e-01 3.991795805083232507e-01
4.284492711758605132e-01 2.145800750628680531e-01 3.874649463916403636e-01
4.247573029576459658e-01 2.418503062538021886e-01 3.760500246645169797e-01
4.245345443581672318e-01 2.641033333534250072e-01 3.646134611172338613e-01
4.262711569182997540e-01 2.821257962837209199e-01 3.525216194356354249e-01
4.282869554253991851e-01 2.962816111513008055e-01 3.395049641872307511e-01
4.293123536459910183e-01 3.067093685148209459e-01 3.259416960711248312e-01
4.286366114175931274e-01 3.136448031197833775e-01 3.127317232962458782e-01
4.260871708830589188e-01 3.176007892836975599e-01 3.009323672244948455e-01
4.219395280500952139e-01 3.193481199340533205e-01 2.913653597929911632e-01
4.167769560761251935e-01 3.197712399166781072e-01 2.844146174993136267e-01
4.113653015150347536e-01 3.196960923187403547e-01 2.800104993709996437e-01
4.065446049162985132e-01 3.197787014422499019e-01 2.777394288670974598e-01
4.029095561513901802e-01 3.205200139751970823e-01 2.769494490938131936e-01
4.006467196672783837e-01 3.222403653454417038e-01 2.768877343871351537e-01
3.996442275812425171e-01 3.251363561748434328e-01 2.769914996649169292e-01
3.996260531722196641e-01 3.293330496986154321e-01 2.770663768426145923e-01
4.003254285112197719e-01 3.347859542501946395e-01 2.771402492164053433e-01
4.015199317839990845e-01 3.412604142752408976e-01 2.772662716931210691e-01
4.029811637992174456e-01 3.484304557621220044e-01 2.775500158842925669e-01
4.044620395377990785e-01 3.558691728920411190e-01 2.777837485931934358e-01
4.056488647231928368e-01 3.631918514372199924e-01 2.777392809912144211e-01
4.062853545812225020e-01 3.701161262886622505e-01 2.774695317673052108e-01
4.063443221130826344e-01 3.763445929939495671e-01 2.768843057637430105e-01
4.059831162794197423e-01 3.816464710866039334e-01 2.759091966464521373e-01
4.053300856168794430e-01 3.859446039491634117e-01 2.745673185538578531e-01
4.044081072883943251e-01 3.893163070993867492e-01 2.729958006145613569e-01
4.032311585249977459e-01 3.919150195272835813e-01 2.713976013054528180e-01
4.018534914672423630e-01 3.939094748109895905e-01 2.699745862751650738e-01
4.003906903933566741e-01 3.954426443615582931e-01 2.688751949775525230e-01
3.989951244906669858e-01 3.966201883088203428e-01 2.681707526021541721e-01
3.978150607018383078e-01 3.975160550762663059e-01 2.678580615495753103e-01
3.969600587627681865e-01 3.981837398874192302e-01 2.678785680778668077e-01
3.964824892779814092e-01 3.986664155047655034e-01 2.681430468395691880e-01
3.963765193530646158e-01 3.990028561712669064e-01 2.685544571878709652e-01
3.965900271770188557e-01 3.992291542941152627e-01 2.690251033860429630e-01
3.970423554669626487e-01 3.993779784586205528e-01 2.694863233892089704e-01
3.976424761896588111e-01 3.994768961591366740e-01 2.698918351020212492e-01
3.983038110424322875e-01 3.995470601778193243e-01 2.702164719170853657e-01
3.989540461842649433e-01 3.996028949020434817e-01 2.704521930894619453e-01
3.995399412236061432e-01 3.996527740199877221e-01 2.706031066834445054e-01
4.000280488094620779e-01 3.997003909849199954e-01 2.706806498035168040e-01
4.004370447046060044e-01 3.995357508927893653e-01 2.708735428122646671e-01
4.011860097589300400e-01 3.967312837392941161e-01 2.731746248466130900e-01
4.030844319382462793e-01 3.877770412519828680e-01 2.801283271925890661e-01
4.063579849391433241e-01 3.712740257679120748e-01 2.919646903797674109e-01
4.103609716826175369e-01 3.477514801555087742e-01 3.073024038179880124e-01
4.142894362122950258e-01 3.187087994224229170e-01 3.243592467106738431e-01
4.175725845219147581e-01 2.858298226201130832e-01 3.415749252886781107e-01
4.198675480300048668e-01 2.505773956387102319e-01 3.579125879442422442e-01
4.208961047923882592e-01 2.142272202964692063e-01 3.730103013880161078e-01
4.199038165166312231e-01 1.790109974934306902e-01 3.876664099513068562e-01
4.172234351844126832e-01 1.456011818108989830e-01 4.018995525749711750e-01
4.140248210856644073e-01 1.122331988368946432e-01 4.149120969590087138e-01
4.105350567766116177e-01 7.787193484637475183e-02 4.267361523756936226e-01
4.063527443666511973e-01 4.238037620577891906e-02 4.378156626745596802e-01
4.008189464923996304e-01 6.733859950906894917e-03 4.487749044249580432e-01
3.931517167454364747e-01 -2.236015198076164029e-02 4.613482073608134448e-01
3.845866549889875863e-01 -3.805474128344129431e-02 4.770529139257194129e-01
3.767106366929607875e-01 -4.184708936050725303e-02 4.959007297751429344e-01
3.694195698050972698e-01 -3.923601646126166631e-02 5.174046723683333182e-01
3.616361729350075493e-01 -3.548902965993518815e-02 5.411638200242328001e-01
3.522071019687564308e-01 -3.368046222194422817e-02 5.670367229689601274e-01
3.403137167575264188e-01 -3.445746725491595497e-02 5.947091079138764336e-01
3.256792949549954796e-01 -3.683263310326562179e-02 6.233928661614902555e-01
3.085493266203760410e-01 -3.938059390511731983e-02 6.522631977225213928e-01
2.894734453530878326e-01 -4.112586172100238940e-02 6.807136731943638219e-01
2.690709903124910984e-01 -4.181030990149635362e-02 7.083278134106443247e-01
2.480008735014954113e-01 -4.143531020430363948e-02 7.342872400459053983e-01
2.269406569181892652e-01 -3.997031257041248897e-02 7.575594493853697875e-01
2.063711330656795573e-01 -3.746746125014889517e-02 7.775209956668188704e-01
1.864498885168215103e-01 -3.413420008861917793e-02 7.938863215933236184e-01
1.670428150626009633e-01 -3.034104231096801038e-02 8.065363330368140460e-01
1.478449262057239810e-01 -2.672978751015255700e-02 8.154309340774469339e-01
1.285449811306272894e-01 -2.439364228303149418e-02 8.206270751126808483e-01
1.089990719274727959e-01 -2.498427552637819127e-02 8.223457256145433325e-01
8.934508596428776539e-02 -3.064056291028460083e-02 8.210413011901313007e-01
7.000389642192748896e-02 -4.346713635092607636e-02 8.173919424062568995e-01
5.210947923381814562e-02 -6.393491668781951798e-02 8.123728142525495910e-01
3.673502177008253211e-02 -9.033694545141929266e-02 8.070623078177711074e-01
2.388457645260627996e-02 -1.202948871587404545e-01 8.022684125030099533e-01
1.293713133503376911e-02 -1.518598340626038101e-01 7.986975348453092538e-01
3.115227765691544817e-03 -1.837452971420403813e-01 7.969906306014700181e-01
-6.108648817684463050e-03 -2.153935722686154131e-01 7.972454017737327092e-01
-1.486812284794009065e-02 -2.465654975196199528e-01 7.988489756243093431e-01
-2.301312417539173524e-02 -2.769555539901883967e-01 8.008627242948320735e-01
-3.025771998026636697e-02 -3.063691222013061322e-01 8.024833212675146488e-01
-3.627404097708867431e-02 -3.347249691237710878e-01 8.033430936001977329e-01
-4.077152378207554023e-02 -3.619346790730174623e-01 8.034817725134471011e-01
-4.349221023399810204e-02 -3.878594445448318995e-01 8.031774659450714449e-01
-4.413357831969298012e-02 -4.122940503890927810e-01 8.027404876095874942e-01
-4.246716116727913826e-02 -4.350614713032701086e-01 8.023624487310631048e-01
-3.852934840719934861e-02 -4.560541380084900953e-01 8.020798747247783744e-01
-3.272686032937532907e-02 -4.752059529009592942e-01 8.018176783917675410e-01
-2.585203864744467853e-02 -4.924809589641599983e-01 8.014309220126647482e-01
-1.898321264914307888e-02 -5.078944258667651424e-01 8.007441823380839763e-01
-1.319735945640188729e-02 -5.215203400665991973e-01 7.996320112178701978e-01
-9.133293272825093040e-03 -5.334533331916680998e-01 7.981301618047286217e-01
-6.822212346274053076e-03 -5.437779785783838360e-01 7.964443138453944915e-01
-5.901256575870833347e-03 -5.525857855561910892e-01 7.948401986614920256e-01
-5.873638006999004277e-03 -5.600008952384364358e-01 7.935369947741558461e-01
-6.283497143649241674e-03 -5.661855052692728041e-01 7.926544353537073873e-01
-6.800772965974954606e-03 -5.713259011989968439e-01 7.922090067968864391e-01
-7.233616645876205821e-03 -5.756072674997874117e-01 7.921494170441134575e-01
-7.490033194796131590e-03 -5.791865960765677501e-01 7.924114298935244216e-01
-7.552711499512124518e-03 -5.821902173789332835e-01 7.929321090493142155e-01
-7.456987713853350554e-03 -5.847237312918345253e-01 7.936380885252867223e-01
-7.249211351454952143e-03 -5.868732760840402740e-01 7.944499139417451339e-01
-6.966484831020527783e-03 -5.887081561950605613e-01 7.952885415311603534e-01
-6.631188144193838827e-03 -5.902830372649177093e-01 7.960850079820755987e-01
-6.253660362532868604e-03 -5.916401049743997831e-01 7.967886190756425790e-01
-5.838364411982125031e-03 -5.928116102110166930e-01 7.973706559219769785e-01
-5.389803385586102412e-03 -5.938226543826096160e-01 7.978232962330644717e-01
-4.915741625776944533e-03 -5.946935827734355362e-01 7.981553260252991500e-01
-4.427514808083863294e-03 -5.954416871524599308e-01 7.983864027360391136e-01
-3.938751447896746485e-03 -5.960823805177520862e-01 7.985411460095336311e-01
-3.463336300478381344e-03 -5.966297932516223534e-01 7.986442871146378630e-01
-3.013490310241449897e-03 -5.970969407604508339e-01 7.987173872514489181e-01
-2.598511954439664418e-03 -5.974956862658188372e-01 7.987771087359909483e-01
-2.224401641006116224e-03 -5.978367789262628573e-01 7.988346412003533015e-01
-1.893832174792652815e-03 -5.981295652842681942e-01 7.988964296979156332e-01
-1.606538641133474022e-03 -5.983817337721774043e-01 7.989653855838904084e-01
-1.360236051315830618e-03 -5.985995563415715814e-01 7.990417689089394093e-01
-1.151440872315347662e-03 -5.987881353637231063e-01 7.991241025440133372e-01
-9.760925944651543127e-04 -5.989516095413232044e-01 7.992099943786098448e-01
-8.299396545813224378e-04 -5.990932557588352081e-01 7.992968421984790739e-01
-7.088511906870848629e-04 -5.992157244242142244e-01 7.993821727381956732e-01
-6.091753530557813276e-04 -5.993216067593621910e-01 7.994635078513118165e-01
-5.276328173639872497e-04 -5.994132579814113182e-01 7.995388162846305269e-01
-4.610338624397728791e-04 -5.994922446435396735e-01 7.996070262734769063e-01
-4.065558173601015440e-04 -5.995598870660606705e-01 7.996675517589539872e-01
-3.618971912424778759e-04 -5.996176322165984729e-01 7.997200534463466681e-01
-3.251270506973923352e-04 -5.996668314323421178e-01 7.997645697898655426e-01
-2.946350989977572173e-04 -5.997087039694051214e-01 7.998014662623764703e-01
-2.690891387752248438e-04 -5.997443101902776297e-01 7.998313713031746097e-01
-2.473841946275558948e-04 -5.997745081062042516e-01 7.998551249808633079e-01
-2.286460923426144503e-04 -5.998000436729594709e-01 7.998736269005299881e-01
-2.122254914568963598e-04 -5.998216339001742892e-01 7.998877294043746922e-01
-1.976057229771473092e-04 -5.998398453015832965e-01 7.998983222465855247e-01
-1.841924526801299949e-04 -5.998546148014661794e-01 7.999067130224326583e-01
-1.719182626765782321e-04 -5.998667769889154400e-01 7.999132647616641334e-01
-1.610937626614198682e-04 -5.998779891651137008e-01 7.999176048925912275e-01
-1.515877578861287030e-04 -5.998888709141816378e-01 7.999202567349711357e-01
-1.430579042149827376e-04 -5.998994139855002850e-01 7.999220721785287314e-01
-1.351612809690642199e-04 -5.999094040718071508e-01 7.999237910617194025e-01
-1.276425036407139542e-04 -5.999186396638501728e-01 7.999258715449586443e-01
-1.203448096094388822e-04 -5.999270114890339345e-01 7.999284919918966397e-01
-1.131868284893497261e-04 -5.999345038426743271e-01 7.999316359677471899e-01
-1.061332478564610583e-04 -5.999411652241435355e-01 7.999351912533418929e-01
-9.917271413200818577e-05 -5.999470762245080468e-01 7.999390250744842223e-01
-9.230578418718250690e-05 -5.999523263579077392e-01 7.999430247028781471e-01
-8.554045297583228325e-05 -5.999570014740162049e-01 7.999471089705758597e-01
-7.889144902048651059e-05 -5.999611789006601414e-01 7.999512225428765388e-01
-7.238028617078447885e-05 -5.999649266286871674e-01 7.999553242535457631e-01
-6.603452722881610472e-05 -5.999683038250487321e-01 7.999593769866570891e-01
-5.988597167692797193e-05 -5.999713613646356913e-01 7.999633422869555366e-01
-5.396817299418245800e-05 -5.999741421049862300e-01 7.999671797039981103e-01


==> data/p_traj_handover.txt <==
4.673250005350637615e-01 -2.485086736373925964e-02 4.406266176974157345e-01
4.673249822835706668e-01 -2.485164852372350602e-02 4.406266589173883363e-01
4.673106592876087317e-01 -2.464395553400774638e-02 4.405819365697786760e-01
4.671138107816820151e-01 -2.194646856272633798e-02 4.399980400140922621e-01
4.664703814657461534e-01 -1.459926687230160211e-02 4.383695957481935634e-01
4.651972517529395224e-01 -3.346947752357061490e-03 4.357866910888022471e-01
4.632385639923750631e-01 1.015375397639383705e-02 4.325708195747796636e-01
4.606818621133442759e-01 2.455832763631221605e-02 4.290372105474649644e-01
4.576919165905234399e-01 3.912334471784624512e-02 4.254141379124689037e-01
4.544328592254345267e-01 5.357171381717648617e-02 4.218365705521817111e-01
4.510273126671720534e-01 6.787058718408567337e-02 4.183663830023039987e-01
4.475506469148046174e-01 8.206610125830399172e-02 4.150170565324525773e-01
4.440419176384262645e-01 9.620020611141295863e-02 4.117746518460640992e-01
4.405175380175764266e-01 1.102863970973396307e-01 4.086130252423765818e-01
4.369817306587066574e-01 1.243142467322068401e-01 4.055036748338584074e-01
4.334329237622305819e-01 1.382617581507674942e-01 4.024213767458225122e-01
4.298672547280819600e-01 1.521054499691520678e-01 3.993467882462627405e-01
4.262805310296349792e-01 1.658255117945343360e-01 3.962670334770603819e-01
4.226695165537436849e-01 1.794069166797733483e-01 3.931751636972173336e-01
4.190328941612389002e-01 1.928382946420293675e-01 3.900691131854184812e-01
4.153719567111207600e-01 2.061100587008673213e-01 3.869505367947340124e-01
4.116909719593518924e-01 2.192126449455669979e-01 3.838234393845779691e-01
4.079972640052100807e-01 2.321352057482459486e-01 3.806932339059727055e-01
4.043010582178716561e-01 2.448648046471419149e-01 3.775663519087457121e-01
4.006151183331065346e-01 2.573860137665205383e-01 3.744498493038336262e-01
3.969543031145799650e-01 2.696807806333165192e-01 3.713512156093403682e-01
3.933351349890818471e-01 2.817284248497411991e-01 3.682783432235022247e-01
3.897935067976459056e-01 2.934755356438392693e-01 3.652072267796923066e-01
3.865642849647135115e-01 3.045620828581314665e-01 3.617715997337989098e-01
3.839961629989818159e-01 3.145749142014593325e-01 3.574221875380515501e-01
3.822665248591616827e-01 3.234438207991624514e-01 3.518778461729796248e-01
3.813971434760511925e-01 3.312402611576620859e-01 3.451076563646368056e-01
3.813256975912904800e-01 3.380381423642953020e-01 3.372909770687466668e-01
3.819595074254533706e-01 3.438994484112263827e-01 3.288000577451841155e-01
3.831949667421420402e-01 3.489403796004754144e-01 3.201770574001327474e-01
3.849085614850388803e-01 3.534153055273202004e-01 3.120754392496385421e-01
3.869394091312501893e-01 3.577371673014283493e-01 3.051354322213811199e-01
3.890988519475088725e-01 3.623329563140024190e-01 2.997696646528839604e-01
3.912277865519978581e-01 3.673513012373616493e-01 2.959425725230971915e-01
3.932306136893973236e-01 3.725865193061013159e-01 2.932471563964891281e-01
3.950479205207858002e-01 3.776939021161344057e-01 2.912105557840623526e-01
3.966305882263636007e-01 3.823746776255840807e-01 2.894811587368435468e-01
3.979386575763960154e-01 3.864477343116544672e-01 2.878688785614420542e-01
3.989502649267521739e-01 3.898495507873370181e-01 2.863105410272234752e-01
3.996691357930330923e-01 3.926018443334048924e-01 2.848138436390770245e-01
4.001251731285507818e-01 3.947734529190996544e-01 2.834097194030321676e-01
4.003679192027244094e-01 3.964501236173629817e-01 2.821238997561426598e-01
4.004559448882827333e-01 3.977161831439874340e-01 2.809666621678446607e-01
4.004461035512052458e-01 3.986464595906226704e-01 2.799335334493903149e-01
4.003855869820749924e-01 3.993048115250897312e-01 2.790106126089529348e-01
4.003901019871217715e-01 3.996878501199705447e-01 2.783054081346822417e-01
4.013729906988426910e-01 3.991953066896413160e-01 2.791911336853915571e-01
4.040746833432241059e-01 3.971183494984564799e-01 2.831917041205289642e-01
4.078544293267610810e-01 3.934627953585314031e-01 2.901890735431332247e-01
4.115408731242842788e-01 3.886504365555739637e-01 2.991573935802181450e-01
4.140859636884688944e-01 3.832318565528469168e-01 3.088081826866139190e-01
4.148533001760439931e-01 3.776944881063727943e-01 3.179833966686624880e-01
4.136501601830134267e-01 3.723582702781593201e-01 3.258589961850318906e-01
4.106243863812700789e-01 3.673546829665625402e-01 3.320000600988906592e-01
4.061238911540585028e-01 3.626651603789704525e-01 3.363157073380547146e-01
4.005733131191848151e-01 3.581843243049357417e-01 3.389634955204254285e-01
3.943866119181922425e-01 3.537795209367164961e-01 3.402435563053695655e-01
3.879157779353386015e-01 3.493314367439248613e-01 3.405078686902291984e-01
3.812404790061978965e-01 3.440836643970265896e-01 3.401882756133596253e-01
3.724411343749151060e-01 3.304796417063418090e-01 3.405946772798015831e-01
3.588129234648436139e-01 3.003761390136297504e-01 3.438939018253519553e-01
3.390962694046628090e-01 2.547441758533589562e-01 3.514783034971760145e-01
3.135703574029522489e-01 1.985098481053615693e-01 3.627121824319853860e-01
2.838507189997528934e-01 1.370378425928328037e-01 3.755068995515832286e-01
2.518807139329212186e-01 7.547838776561707763e-02 3.877931066546080885e-01
2.194802721566899983e-01 1.788554862231381964e-02 3.985266216696421449e-01
1.881557262494340799e-01 -3.356856758911395261e-02 4.076670468250230273e-01
1.589882131730647741e-01 -7.833431472786595018e-02 4.155914957764403894e-01
1.327041019714584880e-01 -1.169531130735299018e-01 4.229227220445027080e-01
1.097293422941055391e-01 -1.507644786588332453e-01 4.306308369221799048e-01
9.014874361913423340e-02 -1.818285005285987799e-01 4.401013588116953756e-01
7.362026759640141749e-02 -2.128622826886683028e-01 4.524819364356014728e-01
5.948108576003996451e-02 -2.469705663015743791e-01 4.677993978640194173e-01
4.690689238578252956e-02 -2.865359813029595970e-01 4.848669127580880200e-01
3.515316673848824930e-02 -3.318461705725213040e-01 5.020626517336499450e-01
2.428500114148754094e-02 -3.811798872844778807e-01 5.182413961596854524e-01
1.604451803270766364e-02 -4.316301053201721527e-01 5.332298497689555994e-01
1.292792913119464315e-02 -4.794941948644386720e-01 5.483479506266397685e-01
1.606571052904713290e-02 -5.225360673360975872e-01 5.642557575524352886e-01
2.601056827108098879e-02 -5.602532232513105503e-01 5.796925704381219457e-01
4.407456649170880120e-02 -5.919242603930585656e-01 5.934026887384276083e-01
7.000252059728109821e-02 -6.170979870194427397e-01 6.043490763815586586e-01
1.009648764915051788e-01 -6.360722290120277567e-01 6.117703438252080073e-01
1.333317640740177557e-01 -6.497112461426038932e-01 6.154068246041204393e-01
1.643670089599127693e-01 -6.590550357044608898e-01 6.154462025367487543e-01
1.925489387177760914e-01 -6.651426564205116243e-01 6.122580972749491757e-01
2.173131456348482982e-01 -6.691075602794074317e-01 6.061347494514210954e-01
2.385693984101165954e-01 -6.721651202806875336e-01 5.972001977008496443e-01
2.565497912860221219e-01 -6.752304010840616266e-01 5.857340302244049557e-01
2.717320936470825621e-01 -6.787766852658270178e-01 5.723863351142809419e-01
2.845337827603336978e-01 -6.830302749452096256e-01 5.579811084091951257e-01
2.951616838261522102e-01 -6.881009113995532056e-01 5.433350474796421192e-01
3.036418319392441001e-01 -6.940054126268379031e-01 5.291544050874966709e-01
3.099529341442432417e-01 -7.006380881600176025e-01 5.159992209611978797e-01
3.141617272580795039e-01 -7.077545869753633090e-01 5.042822570692303552e-01
3.164913152983032663e-01 -7.150036983950454061e-01 4.942736523179290242e-01
3.173082810399784903e-01 -7.219990391122064199e-01 4.861024878958161710e-01
3.170547815735362818e-01 -7.283989713034652036e-01 4.797616439543834765e-01
3.161658194000253608e-01 -7.339646186983767029e-01 4.751240792090728471e-01
3.150045633493775976e-01 -7.385819031462114159e-01 4.719721500528725189e-01
3.138309959819890471e-01 -7.422505042719222956e-01 4.700348856872181846e-01
3.128021305090699644e-01 -7.450525267705266907e-01 4.690254328128101169e-01
3.119922114283769643e-01 -7.471153315114409388e-01 4.686720721829075731e-01
3.114196513609742700e-01 -7.485793138132751379e-01 4.687393037773593951e-01
3.110711527842231483e-01 -7.495759665941864602e-01 4.690385917514378056e-01
3.109186933276490428e-01 -7.502168295888955729e-01 4.694304675142892957e-01
3.109292028612002934e-01 -7.505909865351819699e-01 4.698206204011517451e-01
3.110689266870581005e-01 -7.507676871465902568e-01 4.701526134039424876e-01
3.113049236483295124e-01 -7.508009446758820982e-01 4.703993440867215159e-01
3.116056048823969693e-01 -7.507339356604421088e-01 4.705546870604643828e-01
3.119413494287138766e-01 -7.506021394411529490e-01 4.706261378221024971e-01
3.122854733503578339e-01 -7.504350429846088355e-01 4.706288256194642305e-01
3.126153688723287138e-01 -7.502567605390305649e-01 4.705809746106918712e-01
3.129134760923819036e-01 -7.500860981062024146e-01 4.705007245294474671e-01
3.131678102653139284e-01 -7.499365344357910024e-01 4.704041297037677150e-01
3.133719250408841805e-01 -7.498164163842364616e-01 4.703041099049492524e-01
3.135243511666163663e-01 -7.497294768233110362e-01 4.702101140089574582e-01
3.136276576845131725e-01 -7.496756376339435146e-01 4.701282703401048479e-01
3.136873245432111323e-01 -7.496519801590523224e-01 4.700618288898832930e-01
3.137106034409619104e-01 -7.496537453053923050e-01 4.700117422404226364e-01
3.137054997507959797e-01 -7.496752463221694196e-01 4.699772757977329629e-01
3.136799539687501470e-01 -7.497106177996173404e-01 4.699565773982827266e-01
3.136412514496568771e-01 -7.497543675032903865e-01 4.699471677616547383e-01
3.135956520656201230e-01 -7.498017328585077079e-01 4.699463355997882674e-01
3.135482086379513533e-01 -7.498488670584855242e-01 4.699514354341870481e-01
3.135027327360500049e-01 -7.498928911364489691e-01 4.699600943212517978e-01
3.134618652659929006e-01 -7.499318505369573229e-01 4.699703379126676794e-01
3.134272136226696759e-01 -7.499646110668934940e-01 4.699806483248455957e-01
3.133995241403848553e-01 -7.499907225844943959e-01 4.699899672511094750e-01
3.133788661351000759e-01 -7.500102715745728954e-01 4.699976580975852025e-01
3.133648108098333607e-01 -7.500237371703746270e-01 4.700034407211959864e-01
3.133565941475432992e-01 -7.500318598144488647e-01 4.700073114918217887e-01
3.133532575082191851e-01 -7.500355277147903177e-01 4.700094598227305132e-01
3.133537630700566345e-01 -7.500356833938049972e-01 4.700101900858166815e-01


==> data/p_traj_mug_grasp.txt <==
4.673250006555440539e-01 -2.485086265104662073e-02 4.406266176809824353e-01
4.673250097878737797e-01 -2.485061338111398468e-02 4.406267334791511558e-01
4.674700676303227276e-01 -2.433635967193097799e-02 4.410454431711139933e-01
4.692508895564573845e-01 -1.765749452335690917e-02 4.464361971559575593e-01
4.731501422897382292e-01 5.247398479343245124e-04 4.605594283917570642e-01
4.767739251779182785e-01 2.804651205960016075e-02 4.808084634071189134e-01
4.780269127504433446e-01 5.979014008671182379e-02 5.024877482349049407e-01
4.766965913194365356e-01 9.107517396732392467e-02 5.213398273788331094e-01
4.738855241817656605e-01 1.190084276241697991e-01 5.346174059073948159e-01
4.708694774825227802e-01 1.414774974870456614e-01 5.406374074186277578e-01
4.684780537431536551e-01 1.575034379058828371e-01 5.390143348792686417e-01
4.667726570518935802e-01 1.680091941775229414e-01 5.309947443914357912e-01
4.653276922154310213e-01 1.745557197437617170e-01 5.184418416797096363e-01
4.636788866718490887e-01 1.785941023899511593e-01 5.031694320990159897e-01
4.615568670605131874e-01 1.812394916390805966e-01 4.866485231274343959e-01
4.588960243801491479e-01 1.833367759773675554e-01 4.699996733509791969e-01
4.557455998569336364e-01 1.856362915450643081e-01 4.541297195996219505e-01
4.521924282374909509e-01 1.889130749905345574e-01 4.398209720017668967e-01
4.483377196680125576e-01 1.938851126085812671e-01 4.276075558228663032e-01
4.443010986535726459e-01 2.009431394009957572e-01 4.174662332973019252e-01
4.402055612660021322e-01 2.100027209508976145e-01 4.088434539130512690e-01
4.361500438119326195e-01 2.206334916751362396e-01 4.010424792611768652e-01
4.321784455487431287e-01 2.322800207685342955e-01 3.934763157635131070e-01
4.282824693601776089e-01 2.444268724060946751e-01 3.857569066216023357e-01
4.244327207593652229e-01 2.566755551862359153e-01 3.776979099676143203e-01
4.205972239215352015e-01 2.687562016961172473e-01 3.692687852454220598e-01
4.167572459084263881e-01 2.804898206985769749e-01 3.605351554370962441e-01
4.129470484511503781e-01 2.916253535800117924e-01 3.515788784468485417e-01
4.092745537011394652e-01 3.018427809310568755e-01 3.424762818694087607e-01
4.058724433950965382e-01 3.109311584105555193e-01 3.333410262652583000e-01
4.028513472199805601e-01 3.188119786912079756e-01 3.243186834535197183e-01
4.002986217327989538e-01 3.254882881853359278e-01 3.155515145336128535e-01
3.983804095232765241e-01 3.309250580741536774e-01 3.071000211595923957e-01
3.980007300263146974e-01 3.343721071331716699e-01 2.983243975555132654e-01
3.994965008246814109e-01 3.358023467507209037e-01 2.901092113140602002e-01
4.022868911283252191e-01 3.362291115054959478e-01 2.855588400068628796e-01
4.056979969153949317e-01 3.364233140153494173e-01 2.868934073136844565e-01
4.086496198587862283e-01 3.369696036698991981e-01 2.944742016135477036e-01
4.100962054605433171e-01 3.381747858117685190e-01 3.069829902930545917e-01
4.095397161301332356e-01 3.400545275444377680e-01 3.222794601926742275e-01
4.072002372845819895e-01 3.424628458144672871e-01 3.383246369505854001e-01
4.038323496614754093e-01 3.452279717214540300e-01 3.537487322874031115e-01
4.003765116874565266e-01 3.482573138692258707e-01 3.679001381346890254e-01
3.976427499570148738e-01 3.516034712170452159e-01 3.805103377221720207e-01
3.961370262876205972e-01 3.554391128494091001e-01 3.912904112472905815e-01
3.960259674932666285e-01 3.599968403915936865e-01 3.997169357732567319e-01
3.971765338765476661e-01 3.655784721411595162e-01 4.051668098542327567e-01
3.991272753093699222e-01 3.725538783738966409e-01 4.075733714980873112e-01
4.011801425372005792e-01 3.810815573951753521e-01 4.075316895506854165e-01
4.026948596796963709e-01 3.908837225243013136e-01 4.057149713881199604e-01
4.032732592114021131e-01 4.013806659073954064e-01 4.026987850448414674e-01
4.027966845870649681e-01 4.119131115794075204e-01 3.990270810387753220e-01
4.014319353294146797e-01 4.218654736267211658e-01 3.952056935449137498e-01
3.995927287715241305e-01 4.307320910512105194e-01 3.916233028398769522e-01
3.977881564142556337e-01 4.381900979796095608e-01 3.884879544358014747e-01
3.964537915888946551e-01 4.441292372042165981e-01 3.857706368350859449e-01
3.958757841468300009e-01 4.485559200550849890e-01 3.831462362204079986e-01
3.962195310049792529e-01 4.513974887728460228e-01 3.800000437303773237e-01
3.974731980133347498e-01 4.525766388086290837e-01 3.757548303045227800e-01
3.991993495569331474e-01 4.525599130316536600e-01 3.703921065226905007e-01
4.007600503069208564e-01 4.522133052866562086e-01 3.644451015734507249e-01
4.018205827635957239e-01 4.520576674732780242e-01 3.585323672400990702e-01
4.023729875956991719e-01 4.521573575470044792e-01 3.530699788990784294e-01
4.025669845989555129e-01 4.523667238407751978e-01 3.482354849757469673e-01
4.025764665692467825e-01 4.525213888216424452e-01 3.440375025947904342e-01
4.025048472738245731e-01 4.525248753916559230e-01 3.404057990960280278e-01
4.023656936709579246e-01 4.523587240962011480e-01 3.372551185648280381e-01
4.021309591115643234e-01 4.520474779293733314e-01 3.345154075571016294e-01
4.017826347467119974e-01 4.516280335232882859e-01 3.321380347260767252e-01
4.013312783601467593e-01 4.511405636524677965e-01 3.300893405870034547e-01
4.008123320019822411e-01 4.506237575530223638e-01 3.283413405783980887e-01
4.002737377238864691e-01 4.501129265387334155e-01 3.268654682363943964e-01
3.997645945887113306e-01 4.496405277636664755e-01 3.256300779383960453e-01
3.993227856654902319e-01 4.492310061790047437e-01 3.246027792328052830e-01
3.989696316856586322e-01 4.488983525265635155e-01 3.237532597758846498e-01
3.987140632260884887e-01 4.486505751709502499e-01 3.230536198606751008e-01
3.985552204337005078e-01 4.484900500954809299e-01 3.224791244195528428e-01
3.984847776834660737e-01 4.484130966200916002e-01 3.220087547537834882e-01
3.984897036913535584e-01 4.484108227877759978e-01 3.216251296013790117e-01
3.985551427110878286e-01 4.484712549919667168e-01 3.213138949936749644e-01
3.986662629090709786e-01 4.485810421442066320e-01 3.210630212828582408e-01
3.988091788155588846e-01 4.487265831603973743e-01 3.208622722382782899e-01
3.989715055992957837e-01 4.488949827302400331e-01 3.207028256015399537e-01
3.991426577965876965e-01 4.490747712057522323e-01 3.205770578855826614e-01
3.993139002285018835e-01 4.492562632329516470e-01 3.204784398261787404e-01
3.994782027326516105e-01 4.494315160588786551e-01 3.204014273657360690e-01
3.996301694946933214e-01 4.495943640564444843e-01 3.203413598770690762e-01
3.997660255043717359e-01 4.497404914935536624e-01 3.202943689666158944e-01
3.998834487715013375e-01 4.498672237528381634e-01 3.202572946267985832e-01
3.999813624982730964e-01 4.499732710620794052e-01 3.202276044468339022e-01
4.000597173833131959e-01 4.500584780572741694e-01 3.202033156653155133e-01


==> data/p_upright_avoid.txt <==
4.673250006333545814e-01 -2.485086399232387319e-02 4.406266175494237824e-01
4.673249996687695029e-01 -2.485092896850876407e-02 4.406266174950246306e-01
4.673463895356220754e-01 -2.412431688840442970e-02 4.405990707446321153e-01
4.675201109833652113e-01 -1.465912741036991089e-02 4.400976129010006344e-01
4.670096094786345131e-01 1.140815032184806267e-02 4.372565202348319691e-01
4.637399987352502917e-01 5.110028550769452754e-02 4.308105078780136710e-01
4.565717754274311591e-01 9.680895440265654961e-02 4.215918750093891054e-01
4.464146789725908504e-01 1.416093836338134793e-01 4.107821604532277404e-01
4.360715321738520278e-01 1.813129858377286463e-01 3.991795789590182886e-01
4.284492703727090790e-01 2.145800741157339042e-01 3.874649440231812125e-01
4.247573017914347826e-01 2.418503050697650703e-01 3.760500214863338186e-01
4.245345426946074974e-01 2.641033319062757734e-01 3.646134571068454511e-01
4.262711538311090287e-01 2.821257940707579959e-01 3.525216138091799567e-01
4.282869489320805800e-01 2.962816068467533093e-01 3.395049550018259810e-01
4.293123414796190529e-01 3.067093603798662360e-01 3.259416813605419128e-01
4.286365927965807843e-01 3.136447904946694787e-01 3.127317026788521970e-01
4.260871475709980816e-01 3.176007736539149806e-01 3.009323428128879430e-01
4.219395033535695005e-01 3.193481042797481906e-01 2.913653355945886592e-01
4.167769342594711546e-01 3.197712269539959573e-01 2.844145977582546170e-01
4.113652862210434025e-01 3.196960802434324345e-01 2.800104827786427109e-01
4.065445824164484190e-01 3.197786694495368676e-01 2.777393771076658302e-01
4.029095023325739433e-01 3.205199621305251378e-01 2.769493441017867874e-01
4.006466343287861664e-01 3.222403224003170252e-01 2.768876253935079745e-01
3.996441311507757388e-01 3.251363330542015873e-01 2.769914318948886733e-01
3.996259732058906056e-01 3.293330293478449744e-01 2.770663461886081480e-01
4.003253782006556682e-01 3.347859176739012010e-01 2.771402223726455172e-01
4.015199040861706647e-01 3.412603619098757424e-01 2.772662372242533091e-01
4.029811449572870408e-01 3.484303945365056498e-01 2.775499728995699522e-01
4.044620166416158513e-01 3.558691117140879712e-01 2.777837062513029975e-01
4.056488328287963241e-01 3.631917988169341971e-01 2.777392593394807929e-01
4.062853197183068366e-01 3.701160827944974252e-01 2.774695369599921024e-01
4.063442841346434631e-01 3.763445580961398695e-01 2.768843337545601746e-01
4.059830761745575889e-01 3.816464426297503376e-01 2.759092393194289561e-01
4.053301068736022694e-01 3.859445621593001197e-01 2.745673715086420774e-01
4.044082484543162770e-01 3.893162397165388366e-01 2.729958633844346561e-01
4.032313959009584670e-01 3.919149416173585698e-01 2.713976708444172936e-01
4.018537707944516146e-01 3.939094058289754341e-01 2.699746569814072128e-01
4.003909617802489107e-01 3.954425962176569276e-01 2.688752608140780320e-01
3.989953564063875580e-01 3.966201632035761815e-01 2.681708086310339856e-01
3.978152415016087406e-01 3.975160482042228161e-01 2.678581053027186409e-01
3.969601914193415237e-01 3.981837435748227794e-01 2.678785997796705454e-01
3.964825842488967078e-01 3.986664226186896753e-01 2.681430686664963980e-01
3.963765886776354219e-01 3.990028619190018055e-01 2.685544721488273834e-01
3.965900810256098863e-01 3.992291564737135978e-01 2.690251144649959958e-01
3.970424008506234226e-01 3.993779766865405700e-01 2.694863333982336906e-01
3.976425168510010488e-01 3.994768912050300491e-01 2.698918460940214481e-01
3.983038481079326787e-01 3.995470534177641975e-01 2.702164846965859901e-01
3.989540793142661856e-01 3.996028876466327651e-01 2.704522076366079886e-01
3.995399695726354339e-01 3.996527672668249154e-01 2.706031223381470951e-01
4.000280716894119570e-01 3.997003853243011884e-01 2.706806656021156776e-01
4.004510599095307821e-01 3.995337968867410661e-01 2.709047728081263595e-01
4.013713210798083852e-01 3.967084921374651185e-01 2.735936677123934069e-01
4.036376298686765729e-01 3.877438292082857618e-01 2.814286633013407535e-01
4.073283074609284626e-01 3.712730432056531304e-01 2.943117851015111253e-01
4.117064569362551274e-01 3.478000765008392170e-01 3.105967618206069147e-01
4.159284925442462977e-01 3.187951830078957216e-01 3.283719932176399903e-01
4.194189557730926277e-01 2.859422921459932598e-01 3.461023010690387203e-01
4.218555058835846139e-01 2.507382547946833684e-01 3.628880402356727264e-01
4.230615328430487043e-01 2.144109808331031708e-01 3.784865903068610482e-01
4.224802247541138978e-01 1.789963158191821557e-01 3.939846490989932781e-01
4.203772196392027150e-01 1.452805548284833159e-01 4.097868745554189562e-01
4.176565238403325830e-01 1.118960894979065396e-01 4.251641916614936623e-01
4.144041552650610249e-01 7.798963715341074299e-02 4.399531984899958670e-01
4.101795073756586141e-01 4.336479227382264434e-02 4.539431277270088438e-01
4.044859070270472867e-01 7.613252595509842867e-03 4.634012539365314209e-01
3.973354307484298076e-01 -3.003677355587013736e-02 4.666357839352603953e-01
3.886508661303200163e-01 -6.933998464358842595e-02 4.672796901087351018e-01
3.775387862996062993e-01 -1.092032366790133546e-01 4.691250151142667968e-01
3.629875207673233239e-01 -1.478023476738276887e-01 4.749907757228659100e-01
3.448578919861787218e-01 -1.832642481663978862e-01 4.857346072956104654e-01
3.236263523669415942e-01 -2.145272883355748839e-01 5.008126951728495424e-01
2.999920213788270784e-01 -2.414186490833035992e-01 5.188673515382957735e-01
2.746016870722877146e-01 -2.645193583499333423e-01 5.384032627407122629e-01
2.478670563939082971e-01 -2.848550860109543281e-01 5.584681115726757294e-01
2.201204889442023582e-01 -3.033748862904067645e-01 5.786318469053481905e-01
1.918031713428970109e-01 -3.207430327762538225e-01 5.986707576952697840e-01
1.634694277638215065e-01 -3.373910184209238938e-01 6.184519554980691947e-01
1.357636700590371948e-01 -3.535827445039393946e-01 6.378201938159694384e-01
1.093382339950632748e-01 -3.694853245885784121e-01 6.565770391962089114e-01
8.476788540958814233e-02 -3.852086773665912012e-01 6.744939131532610155e-01
6.254817596188010087e-02 -4.008800781163792681e-01 6.912940547538881653e-01
4.308990085837204748e-02 -4.165927094443047096e-01 7.067218960407339878e-01
2.665735408649624882e-02 -4.322742819944229709e-01 7.206709310768140142e-01
1.337939413504449920e-02 -4.477319665037826080e-01 7.331570042521025066e-01
3.261636417604483595e-03 -4.627463378667632798e-01 7.442402768244763545e-01
-3.801416161070866884e-03 -4.771270837542542775e-01 7.539787309692456141e-01
-7.979053374721810712e-03 -4.907300708257588684e-01 7.624238614745824094e-01
-9.513710209497591025e-03 -5.034512116390281733e-01 7.696413918031729251e-01
-8.777985560088128955e-03 -5.152123727388372432e-01 7.757165001105091884e-01
-6.336515921864126731e-03 -5.259558683926901512e-01 7.807344569973163617e-01
-2.990677741259072098e-03 -5.356534769740992630e-01 7.847543517869572938e-01
2.699529455212969524e-04 -5.443222147524173771e-01 7.877949246436188879e-01
2.516621259386326356e-03 -5.520287409040649518e-01 7.898284655822056521e-01
3.319292516653836629e-03 -5.588385280476803052e-01 7.908850682721716430e-01
2.861503143627331866e-03 -5.647580119491276696e-01 7.912168792009779406e-01
1.619529018477638017e-03 -5.697749546062408355e-01 7.912193183249982553e-01
6.867433765676569338e-05 -5.739283799305854306e-01 7.912099676902694112e-01
-1.446859833904978699e-03 -5.773194313359816254e-01 7.913405828707242851e-01
-2.733070719724704518e-03 -5.800837635306494988e-01 7.916269386570577993e-01
-3.709929155208997395e-03 -5.823568922625520505e-01 7.920227693100713173e-01
-4.367279856229369477e-03 -5.842531404153842312e-01 7.924755637630613858e-01
-4.735535628119384548e-03 -5.858607628874960005e-01 7.929446978427406867e-01
-4.867730033860998007e-03 -5.872452995109879170e-01 7.933997461083279745e-01
-4.825729389305402108e-03 -5.884544838384557774e-01 7.938172371104449399e-01
-4.670768422117495960e-03 -5.895233057826501089e-01 7.941780007022477550e-01
-4.454090306411593106e-03 -5.904764050562963940e-01 7.944713300308458015e-01
-4.211767906297640175e-03 -5.913297300047302141e-01 7.946987440271214842e-01
-3.966995440525965602e-03 -5.920938549158626385e-01 7.948700644092111522e-01
-3.733079218866174141e-03 -5.927763949335996818e-01 7.949998521711192367e-01
-3.515820035280283265e-03 -5.933832887357016750e-01 7.951052264251282642e-01
-3.316985421014940084e-03 -5.939202439408289846e-01 7.952020238656687390e-01
-3.136898153846930364e-03 -5.943936815267357732e-01 7.953018707298626921e-01
-2.974536450964557210e-03 -5.948103447524777376e-01 7.954128580374923985e-01
-2.827546397719233207e-03 -5.951767593426697811e-01 7.955405388371159514e-01
-2.693772906844241286e-03 -5.954995760319127251e-01 7.956867680286866529e-01
-2.572910390778902594e-03 -5.957862376629566858e-01 7.958482290349635502e-01
-2.464611740967531488e-03 -5.960438520243596106e-01 7.960197957536278013e-01
-2.366990116818095367e-03 -5.962781090184284816e-01 7.961974676889022051e-01
-2.277483118411104991e-03 -5.964934383348218239e-01 7.963781570840536839e-01
-2.193505168792384691e-03 -5.966932132619569007e-01 7.965594670644005060e-01
-2.112845930663582138e-03 -5.968799685029431146e-01 7.967394389054508475e-01
-2.033880715837715555e-03 -5.970556154206162480e-01 7.969163523579964048e-01
-1.955567559753153620e-03 -5.972215951332987549e-01 7.970886967765117292e-01
-1.877336187515780529e-03 -5.973789854021431811e-01 7.972552300421683613e-01
-1.798955024549619367e-03 -5.975285826077106899e-01 7.974150431668011185e-01
-1.720418280376843304e-03 -5.976709697985425063e-01 7.975675885336398485e-01
-1.641865955014124153e-03 -5.978065752773110697e-01 7.977126596160704075e-01
-1.563532910143609856e-03 -5.979357223251753339e-01 7.978503304023628617e-01
-1.485716788364212010e-03 -5.980586691606618599e-01 7.979808726224163484e-01
-1.408754935077814133e-03 -5.981756383874626826e-01 7.981046700154859064e-01
-1.332932816901515830e-03 -5.982867777246076990e-01 7.982222455139411643e-01
-1.257830653770335974e-03 -5.983916309337121708e-01 7.983351209598033016e-01
-1.183089371970232192e-03 -5.984896483250011778e-01 7.984447488269005300e-01
-1.109376624416469293e-03 -5.985810264904785072e-01 7.985510761425652637e-01
-1.037700414271936541e-03 -5.986663660017114141e-01 7.986533804711389850e-01
-9.689526905217806267e-04 -5.987463833797094237e-01 7.987508742010985818e-01
-9.038003514625860988e-04 -5.988218160792292410e-01 7.988428882006903820e-01
-8.430803621559864727e-04 -5.988937566920494726e-01 7.989283247674514588e-01
-7.872918080414783139e-04 -5.989631862754241087e-01 7.990064361852270425e-01
-7.360409836075006585e-04 -5.990303434683551531e-01 7.990777169481360076e-01
-6.886085527624710538e-04 -5.990950613619268061e-01 7.991431415736905963e-01
-6.443115671186630707e-04 -5.991570368971111948e-01 7.992036587261872604e-01
-6.026447453118760709e-04 -5.992159839928488108e-01 7.992599731719529643e-01
-5.632899083408530756e-04 -5.992717023023871326e-01 7.993125189643056627e-01
-5.260646548736093572e-04 -5.993240907357442193e-01 7.993615363848622923e-01
-4.908620157365378364e-04 -5.993731346010578998e-01 7.994071743100393812e-01
-4.576062436346810562e-04 -5.994188854550899226e-01 7.994495710815959777e-01
-4.262298257011108119e-04 -5.994614428572145881e-01 7.994888971333043992e-01
-3.966664290088506880e-04 -5.995009405608594522e-01 7.995253627590412915e-01
-3.688518850752218353e-04 -5.995375365228702291e-01 7.995592035601428726e-01
-3.427267446113696448e-04 -5.995714050750273749e-01 7.995906575497914170e-01
-3.182369444747097653e-04 -5.996027299507143971e-01 7.996199445026509478e-01
-2.953318673319769321e-04 -5.996316976543983879e-01 7.996472531369652748e-01
-2.739607325510968897e-04 -5.996584913252108739e-01 7.996727372605549888e-01
-2.540677079963132336e-04 -5.996832842866656188e-01 7.996965208991292373e-01
-2.355793512485442769e-04 -5.997062245217072984e-01 7.997187220961823328e-01
-2.184146686938593718e-04 -5.997274433571759822e-01 7.997394434402274044e-01
-2.025011684524328885e-04 -5.997470731437088975e-01 7.997587543570013890e-01
-1.877678364621367308e-04 -5.997652409344065294e-01 7.997767110565735527e-01
-1.741410135127895999e-04 -5.997820637614337258e-01 7.997933704019900558e-01
-1.615443643128642562e-04 -5.997976471588305492e-01 7.998087957267993042e-01
-1.499009455097402024e-04 -5.998120857376316728e-01 7.998230572596204402e-01
-1.391357528355669187e-04 -5.998254647277495577e-01 7.998362297317731517e-01
-1.291777992070385886e-04 -5.998378617033873761e-01 7.998483891940428858e-01
-1.199613383405968034e-04 -5.998493480230229213e-01 7.998596103059935070e-01
-1.114263007417114687e-04 -5.998599898592278379e-01 7.998699645405981107e-01
-1.035182029836827938e-04 -5.998698488944642637e-01 7.998795192306786817e-01
-9.618773861305020365e-05 -5.998789827502423178e-01 7.998883372735470232e-01
-8.938980984661290075e-05 -5.998874447235250651e-01 7.998964779420928428e-01
-8.307827204623819079e-05 -5.998952780722158762e-01 7.999040051160177800e-01
-7.720023094394946298e-05 -5.999025086703312359e-01 7.999109964326381883e-01
-7.170427307629528998e-05 -5.999091537100349480e-01 7.999175290211262279e-01
-6.653621003664118405e-05 -5.999152167772605626e-01 7.999236861920655528e-01
-6.143039131653055685e-05 -5.999204291604983696e-01 7.999299086289388683e-01
-5.613717476730001207e-05 -5.999244876178503327e-01 7.999366141171468936e-01
-5.074643588111129341e-05 -5.999274567997119334e-01 7.999436607862335791e-01
-4.550078514038974326e-05 -5.999296121581378927e-01 7.999506588075334657e-01
-4.076467077474964663e-05 -5.999314397478259231e-01 7.999570118582030043e-01
-3.682076700824845559e-05 -5.999334043579356290e-01 7.999622594590388713e-01
-3.367667367782387414e-05 -5.999356840033441829e-01 7.999663988809038173e-01
-3.120303026348828851e-05 -5.999382758178730679e-01 7.999696477542663775e-01
-2.924107523747159081e-05 -5.999410962469318154e-01 7.999722593382901925e-01
-2.765203532774854466e-05 -5.999440414009673539e-01 7.999744316900424534e-01
-2.632927304013054566e-05 -5.999470166521356784e-01 7.999762850771182654e-01
-2.519385224056610331e-05 -5.999499472911251630e-01 7.999778771436688585e-01


==> data/p_vpsto_mug_grasp.txt <==
4.673250006416054259e-01 -2.485086366022572907e-02 4.406266175495675563e-01
4.675514205078754038e-01 -1.992711331931516089e-02 4.543809634687087651e-01
4.661935606670553067e-01 -6.930480642095265126e-03 4.903210317264128926e-01
4.596659527353053054e-01 1.192105052259568448e-02 5.399247234363943049e-01
4.464936421509216879e-01 3.467606851008969704e-02 5.931511971038732067e-01
4.295907278295406639e-01 5.879289676606273135e-02 6.391972682522446547e-01
4.160946948643083343e-01 7.987131818912758530e-02 6.686381401777471423e-01
4.127550582436211313e-01 9.304900149680150889e-02 6.779339633208911753e-01
4.201495157352192478e-01 9.734686406636437750e-02 6.716781998855564373e-01
4.357951606397575395e-01 9.373908506270306473e-02 6.548019669560682932e-01
4.565468689149849713e-01 8.522912290310256933e-02 6.309821877965688941e-01
4.798195869823146942e-01 7.670566549196354555e-02 6.024771813948349708e-01
5.037523011890173708e-01 7.434346159162798229e-02 5.702713098220706378e-01
5.264650905116271540e-01 8.264454738080743990e-02 5.343042941880634666e-01
5.453253577406128594e-01 1.024968677542146128e-01 4.944557096668688034e-01
5.571575101124652818e-01 1.330809457552563357e-01 4.514856487091160053e-01
5.590411562924351152e-01 1.717978141719684881e-01 4.071557079030753146e-01
5.493421566456239136e-01 2.144370270414747148e-01 3.640827063239810979e-01
5.286199680180013738e-01 2.559622154622107626e-01 3.254115415105974796e-01
5.001000567066520297e-01 2.931318349142227331e-01 2.947532762356013247e-01
4.685989714920741345e-01 3.247291165623668041e-01 2.742238797518300464e-01
4.389380770173074153e-01 3.505023117680318157e-01 2.633076704255796763e-01
4.148795585044691148e-01 3.711967628374814310e-01 2.596034847351926800e-01
3.986754815386280848e-01 3.883708838211280545e-01 2.600766630546628155e-01
3.909392592057388538e-01 4.038331921678635639e-01 2.622380885247866389e-01
3.895416839344258975e-01 4.180505051413888618e-01 2.645277520468921617e-01
3.917485543024984973e-01 4.305763322591025233e-01 2.664968327556617722e-01
3.953592677167307445e-01 4.406925599385257408e-01 2.681756139323084875e-01
3.986201300765397360e-01 4.475146532829299417e-01 2.694818106156057214e-01
4.000939598596672808e-01 4.500954095837625402e-01 2.700001946867117142e-01
3.956046920509825315e-01 4.564146173909893189e-01 2.812139115137399781e-01
3.827328043879967279e-01 4.711855345291074970e-01 3.105705607008198976e-01
3.622702067129986991e-01 4.875959254570999546e-01 3.512825515772939888e-01
3.365453571902471408e-01 4.995101298309052584e-01 3.957638502709474593e-01
3.102445186380005104e-01 5.029041675209915407e-01 4.359209207878835257e-01
2.898685609450101230e-01 4.963027205538141917e-01 4.640035469543160040e-01
2.806761908269757022e-01 4.804266028775109332e-01 4.752798761818803341e-01
2.813019236115933963e-01 4.579478300083009157e-01 4.724008614380380000e-01
2.883810328653561572e-01 4.307273984337107731e-01 4.595698973978625257e-01
2.985735372178597857e-01 4.002295942721582067e-01 4.408551781974791028e-01
3.092346071755263104e-01 3.682657340841268834e-01 4.200774634488937953e-01
3.188961913079615407e-01 3.372906523739462870e-01 4.008524528580275081e-01
3.277356511506654413e-01 3.095539874951924730e-01 3.859556083238140367e-01
3.372887054363514769e-01 2.852885780640059821e-01 3.759178375651578419e-01
3.484757118890207672e-01 2.648794475217509659e-01 3.709353848589357905e-01
3.613330759516606983e-01 2.494217605900692081e-01 3.708108939601698628e-01
3.751409404541414250e-01 2.405698590017515681e-01 3.745002400035901680e-01
3.885977755554145263e-01 2.402251841328501558e-01 3.798713178343574581e-01
4.003690625127271363e-01 2.496657718748708510e-01 3.846395726154316907e-01
4.096911005660602845e-01 2.682828901641498565e-01 3.881267741000846705e-01
4.157046588999051551e-01 2.941978580742268257e-01 3.896390886042194746e-01
4.179256274462646026e-01 3.244989543403976606e-01 3.883574996231723420e-01
4.167433762894729998e-01 3.556115463609295091e-01 3.836503001242108080e-01
4.135725459032288942e-01 3.838616746992268847e-01 3.753771892893308926e-01
4.100229853848338379e-01 4.068037580813285703e-01 3.641454315970781841e-01
4.066308804211469785e-01 4.243242357708672530e-01 3.513597288658581452e-01
4.037028399019890745e-01 4.368629993635378961e-01 3.388127868731850567e-01
4.015059655085122525e-01 4.449534765854087359e-01 3.283338396199813602e-01
4.002562615167181703e-01 4.491316455739619018e-01 3.216275513537992792e-01
3.999917580744475898e-01 4.499988187802477224e-01 3.199989508760175405e-01


==> data/r_traj_avoid.txt <==
8.660254037833622354e-01 -5.509864252557116325e-06 4.999999999715057930e-01 -1.836218398493796623e-06 9.999999998974919979e-01 1.420015206477392614e-05 -4.999999999984926502e-01 -1.321580162487556072e-05 8.660254036844703407e-01
8.660254036595909088e-01 -5.521262422348566161e-06 5.000000001857586307e-01 -1.814448484141859442e-06 9.999999998977434634e-01 1.418524180009487378e-05 -5.000000002129506571e-01 -1.319200399834404315e-05 8.660254035610159828e-01
8.659783850990073750e-01 1.064221287633425068e-03 5.000802975266734895e-01 -2.425350787522598511e-03 9.999949125669859162e-01 2.071838242623926917e-03 -5.000755485072957418e-01 -3.007037278964686585e-03 8.659765606019196316e-01
8.659272852621571204e-01 8.604283471779959613e-03 5.000958937488372280e-01 -1.725802219763583611e-02 9.997706459374064991e-01 1.268133241135533870e-02 -4.998720809450523106e-01 -1.961177778373589600e-02 8.658771742365222179e-01
8.655293436909977656e-01 3.802842288533863496e-02 4.994124490465617350e-01 -6.106451132029858814e-02 9.976870658374791256e-01 2.986041054330794420e-02 -4.971217966123029908e-01 -5.634143868819488365e-02 8.658496183630853826e-01
8.592068477041855390e-01 1.096959658097434454e-01 4.997303152134202064e-01 -1.572680064475653894e-01 9.860816444470787978e-01 5.394223421914974559e-02 -4.868576455251014123e-01 -1.249391274565845450e-01 8.644997671625725966e-01
8.357308109193646306e-01 2.237975618109793174e-01 5.014665123490522625e-01 -2.972195833903844564e-01 9.522117756186369020e-01 7.037935508690838782e-02 -4.617515900668968665e-01 -2.078638633833782001e-01 8.623097374899745260e-01
7.808934811257269848e-01 3.623732991443412987e-01 5.088132891371740518e-01 -4.555839920352344197e-01 8.876670821486226659e-01 6.701027884578346361e-02 -4.273740719049100578e-01 -2.841350793847812750e-01 8.582649120909118245e-01
6.908305206938073484e-01 5.014398776761688215e-01 5.208754560871839967e-01 -6.066403728006251050e-01 7.939569148922641650e-01 4.024767549904850750e-02 -3.933708806790885415e-01 -3.437884034851479420e-01 8.526833432540427138e-01
5.735006240817379641e-01 6.215403575359355060e-01 5.336521508735427854e-01 -7.326886374507233235e-01 6.805439469630677474e-01 -5.224634200742539480e-03 -3.664210620699353549e-01 -3.880045363214593146e-01 8.456879359820086428e-01
4.463359595603933472e-01 7.117179949231577929e-01 5.424405100154878756e-01 -8.252035720830428467e-01 5.618330762945149548e-01 -5.816063103876917273e-02 -3.461549881551455599e-01 -4.216646654440011632e-01 8.380785369470509227e-01
3.209108707842773800e-01 7.731463505901762234e-01 5.470474692214279955e-01 -8.877769967409997465e-01 4.467774526971973748e-01 -1.106431733950842822e-01 -3.299518405313235370e-01 -4.501495621796114954e-01 8.297572865600495451e-01
2.041575735323136742e-01 8.105818907318619315e-01 5.488867675458732887e-01 -9.275564610693894929e-01 3.394384338794134148e-01 -1.562707942448655629e-01 -3.129835406180777602e-01 -4.772196014656676644e-01 8.211593969986102914e-01
9.993938506208732697e-02 8.284355100014657580e-01 5.510959309249373606e-01 -9.514673343283004403e-01 2.415959491549042326e-01 -1.906339661711402567e-01 -2.910704914958064382e-01 -5.052979350052327900e-01 8.123742769560330368e-01
1.108776339033257230e-02 8.296113573016912213e-01 5.582311862831076388e-01 -9.647803908817651486e-01 1.556096163096323259e-01 -2.120953669508066075e-01 -2.628228659630441610e-01 -5.362188388596718092e-01 8.021181321843791068e-01
-5.990178918941546637e-02 8.163433496888884422e-01 5.744521834501390423e-01 -9.714666207326424496e-01 8.462796129435390391e-02 -2.215642411795315236e-01 -2.294872119622509699e-01 -5.713332158958436269e-01 7.879809489828457636e-01
-1.121887245155879231e-01 7.908856101705841191e-01 6.015925878172607710e-01 -9.746480787071576390e-01 3.036190680184613910e-02 -2.216738083035580675e-01 -1.935841232229856823e-01 -6.112103616926491956e-01 7.674288768319375009e-01
-1.469630617700967146e-01 7.554305807189486410e-01 6.385346476032376373e-01 -9.764483837625427265e-01 -7.711215120653813759e-03 -2.156132904272857198e-01 -1.579569951685483309e-01 -6.551833139480851553e-01 7.387722333719155543e-01
-1.666250004817034780e-01 7.120576396064034475e-01 6.820630668000062791e-01 -9.780725169562066723e-01 -3.170764926672148265e-02 -2.058367716248233059e-01 -1.249410292474950057e-01 -7.014046926390897774e-01 7.017272948620716377e-01
-1.738047420804062493e-01 6.627894901129335326e-01 7.283556846940930640e-01 -9.801015421758122459e-01 -4.441092424496728697e-02 -1.934648206581812691e-01 -9.587950070248546508e-02 -7.474876330773274624e-01 6.573198306315553019e-01
-1.705212175389030360e-01 6.095017389427037635e-01 7.742287417778226377e-01 -9.827897127676217259e-01 -4.855371017172815939e-02 -1.782327627196958475e-01 -7.104150087931476731e-02 -7.912965104525484517e-01 6.072914767213799525e-01
-1.579420468721101645e-01 5.536129749862149785e-01 8.176594546366848792e-01 -9.861936901172810854e-01 -4.670786719990133173e-02 -1.588722150487518192e-01 -4.976259039387515015e-02 -8.314631976633416466e-01 5.533467588490443845e-01
-1.367264367650005696e-01 4.955479711532516651e-01 8.577517646588915801e-01 -9.901261659012335903e-01 -4.133642682841182081e-02 -1.339457928222546057e-01 -3.092017282081860330e-02 -8.675963970089753952e-01 4.963067950469500222e-01
-1.079604621167901679e-01 4.356591690796761118e-01 8.936138019392581011e-01 -9.940646466437279560e-01 -3.517513396302324180e-02 -1.029475023677811074e-01 -1.341703814595557320e-02 -8.994241481901017465e-01 4.368709016859562699e-01
-7.502872847845620807e-02 3.747977070502997998e-01 9.240656733656673616e-01 -9.971769265002653482e-01 -3.096719473201392514e-02 -6.840475207114155021e-02 2.977777424676142370e-03 -9.265892896209557694e-01 3.760630548210524560e-01
-4.250285560450878242e-02 3.143919772835231385e-01 9.483412844990031232e-01 -9.989401768338550536e-01 -3.015473137980179130e-02 -3.477377291233713086e-02 1.766438146692567157e-02 -9.488141950851962658e-01 3.153404395763763080e-01
-1.467691419219130378e-02 2.564598944469518305e-01 9.664434337973711875e-01 -9.994586951873241087e-01 -3.222417674247624042e-02 -6.627144763892367507e-03 2.944324717565971472e-02 -9.660175593505163638e-01 2.567940229487926662e-01
5.779086025622770517e-03 2.031700947266802948e-01 9.791264038792235613e-01 -9.992866403063891401e-01 -3.536927585474675118e-02 1.323725162865480032e-02 3.732040554278509559e-02 -9.785044337836508177e-01 2.028207592823265681e-01
1.815690863253183185e-02 1.564798565122074159e-01 9.875142435301016430e-01 -9.989956010976961398e-01 -3.762740131650421649e-02 2.433038548029159420e-02 4.096480997591389617e-02 -9.869641498940504576e-01 1.556394910283104838e-01
2.343240373077110084e-02 1.164403643778037512e-01 9.929212274893525203e-01 -9.988872175514360574e-01 -3.793546188694391086e-02 2.802190828217160368e-02 4.092980659309730651e-02 -9.924729428427703226e-01 1.154218725253715605e-01
2.414735508343354708e-02 8.297549014416105706e-02 9.962589890574694573e-01 -9.989876582587227105e-01 -3.583205513798304320e-02 2.719783946092435567e-02 3.795476108775097668e-02 -9.959071903846888896e-01 8.202624123319923743e-02
2.160151038647956101e-02 5.552954180035535314e-02 9.982233441151664444e-01 -9.992206050558940511e-01 -3.179627387539546435e-02 2.339186609431220809e-02 3.303872244437139338e-02 -9.979506335260697192e-01 5.479941481585698382e-02
1.706633083567404841e-02 3.423197288661433690e-02 9.992681884179530627e-01 -9.994968983314249655e-01 -2.613782602789288534e-02 1.796564155262320162e-02 2.673369741859610293e-02 -9.990720625074178685e-01 3.376867393761912028e-02
1.180333763540639125e-02 1.892464617033806640e-02 9.997512385528672940e-01 -9.997386200442262005e-01 -1.935441849906077705e-02 1.216955531765639975e-02 1.957990839434359254e-02 -9.996335649886365360e-01 1.869125291087753160e-02
6.805204247688462216e-03 8.930532208202168754e-03 9.999369654081331493e-01 -9.999016223607452014e-01 -1.220421026023343902e-02 6.913960679254260722e-03 1.226518632135298326e-02 -9.998856448846551448e-01 8.846601500023532072e-03
2.750556385892527489e-03 3.168784929910961612e-03 9.999911965820678095e-01 -9.999797448878211537e-01 -5.730985583208170198e-03 2.768685307707852150e-03 5.739708499225670835e-03 -9.999785570732568907e-01 3.152957346823415108e-03
-6.324741862953620064e-05 3.904585884660360939e-04 9.999999217709243382e-01 -9.999997935006219585e-01 -6.395545360776966337e-04 -6.299769093576212953e-05 6.395298880565447597e-04 -9.999997192560036163e-01 3.904989580101048130e-04
-1.662370244390087848e-03 -5.611290549900060931e-04 9.999984608284926413e-01 -9.999947736032017698e-01 2.773893364242607795e-03 -1.660807600289138097e-03 -2.772957167345602159e-03 -9.999959953168751081e-01 -5.657373600967408045e-04
-2.284194043376042149e-03 -5.877643282005684533e-04 9.999972184914651674e-01 -9.999868442540966740e-01 4.594149876906261643e-03 -2.281470061611945432e-03 -4.592796131521081904e-03 -9.999892741024792864e-01 -5.982505255055503568e-04
-2.250652668631392128e-03 -2.855291764877754268e-04 9.999974265145160635e-01 -9.999842507616836240e-01 5.141938458635975095e-03 -2.249154837279887520e-03 -5.141283026603438167e-03 -9.999867393830668139e-01 -2.970973971346269060e-04
-1.868004162208225516e-03 2.316161847798481332e-05 9.999982550104722367e-01 -9.999866376060837503e-01 4.820252450903922403e-03 -1.868094105853757014e-03 -4.820287307696791146e-03 -9.999883822474384676e-01 1.415705734209016242e-05
-1.370635191021485344e-03 2.153950618682953788e-04 9.999990374816070116e-01 -9.999910293200705569e-01 4.007530617280957719e-03 -1.371487417878902715e-03 -4.007822171576302939e-03 -9.999919466192308537e-01 2.099002671350214122e-04
-9.042005339919834128e-04 2.860148884813451531e-04 9.999995503083380921e-01 -9.999950851311545375e-01 3.001764297627079747e-03 -9.050550462415540842e-04 -3.002021806976895579e-03 -9.999954537929587328e-01 2.832992858748939469e-04
-5.350649282626074310e-04 2.808427802470370160e-04 9.999998174164110853e-01 -9.999978488892222739e-01 2.003826598269892179e-03 -5.356266353083172227e-04 -2.003976659277484362e-03 -9.999979529010531998e-01 2.797699987879820327e-04
-2.739141102136577466e-04 2.518746091422774391e-04 9.999999307651185054e-01 -9.999993261047857018e-01 1.128098127655324801e-03 -2.741980838832924761e-04 -1.128167113086830931e-03 -9.999993319766747879e-01 2.515654374103393209e-04
-1.009968425558227523e-04 2.349255204697198174e-04 9.999999673048184379e-01 -9.999999052447519077e-01 4.234265269960624245e-04 -1.010963099884465421e-04 -4.234502632552983314e-04 -9.999998827599813067e-01 2.348827334670289257e-04
1.311666289033341926e-05 2.440065457490758760e-04 9.999999701443790245e-01 -9.999999945128129619e-01 -1.039310420600236817e-04 1.314202306529344000e-05 1.039342456966574346e-04 -9.999999648295714305e-01 2.440051811816723593e-04
9.415671487048027366e-05 2.754792384108140091e-04 9.999999576228504328e-01 -9.999998847327709051e-01 -4.707913762680149272e-04 9.428640126263321264e-05 4.708173302632179258e-04 -9.999998512333237999e-01 2.754348784877180822e-04
1.583606909393575624e-04 3.161220899812744456e-04 9.999999374943560060e-01 -9.999997400169136075e-01 -7.034326746921670814e-04 1.585830302878177278e-04 7.034827623226824755e-04 -9.999997026246040255e-01 3.160106117105210277e-04
2.122008420103460580e-04 3.508980537275108169e-04 9.999999159206758303e-01 -9.999996334681997556e-01 -8.294038180323981546e-04 2.124918182836443847e-04 8.294783112621217924e-04 -9.999995944798490966e-01 3.507219249237192304e-04
3.733239324943959936e-04 -1.714429692095675861e-05 9.999999301676547603e-01 -9.999998827633620468e-01 -3.083933593393539674e-04 3.733186276094757616e-04 3.083869375180570138e-04 -9.999999522998032075e-01 -1.725942553276738067e-05
8.674064261756930794e-04 -2.172152564535123620e-03 9.999972646759230921e-01 -9.999941229564244249e-01 3.314984133318182868e-03 8.746043720032625757e-04 -3.316874839891847948e-03 -9.999921462858757382e-01 -2.169264360160017002e-03
9.778130209581181731e-05 -7.357650782867097838e-03 9.999729273404227570e-01 -9.999027172285660514e-01 1.394689647671384924e-02 2.003936086280577733e-04 -1.394799332332480324e-02 -9.998756667974399992e-01 -7.355571264510030183e-03
-3.401906171260848932e-03 -1.744260867419711314e-02 9.998420787489596950e-01 -9.992597434681992352e-01 3.837329168695802206e-02 -2.730488779764672636e-03 -3.831960488145358390e-02 -9.991112279860269174e-01 -1.756023900699582585e-02
-1.008546338596660874e-02 -2.950327294531279732e-02 9.995138019626365056e-01 -9.967839657482018279e-01 7.976454321514472867e-02 -7.703458506844340636e-03 -7.949848461183195436e-02 -9.963770242890959139e-01 -3.021285178907540114e-02
-1.895040427191335697e-02 -3.946643945810612841e-02 9.990411815007580465e-01 -9.903743766736337051e-01 1.377698987349787740e-01 -1.334350144696810903e-02 -1.371111819154171019e-01 -9.896776521469268229e-01 -4.169734565537797089e-02
-2.823049262165344686e-02 -4.496906766858460580e-02 9.985894162464157287e-01 -9.774158472313081436e-01 2.105441015259308379e-01 -1.815056180240653960e-02 -2.094308975949901175e-01 -9.765495196177493842e-01 -4.989724307915210932e-02
-3.593572944110806633e-02 -4.538308853068373505e-02 9.983230933044429101e-01 -9.551232461436703902e-01 2.954669610084674769e-01 -2.094897678643065086e-02 -2.940207612151106153e-01 -9.542744103389950716e-01 -5.396426360703898695e-02
-4.098449523879249545e-02 -4.184270031934672618e-02 9.982832561853407505e-01 -9.212960753665133673e-01 3.882642741476260984e-01 -2.154982447438269499e-02 -3.866960210091139327e-01 -9.205976547062252324e-01 -5.446233088214796902e-02
-4.375401751919472115e-02 -3.597403102932394958e-02 9.983944386075231936e-01 -8.751229241378069013e-01 4.834477336366157507e-01 -2.093218789602052654e-02 -4.819185134433252582e-01 -8.746337278730573761e-01 -5.263447983455760149e-02
-4.461418521329008069e-02 -2.853768792288347012e-02 9.985966026608393831e-01 -8.164358920378902429e-01 5.770901836097107607e-01 -1.998384781779627417e-02 -5.757100039690544735e-01 -8.161816711672263969e-01 -4.904560103235344748e-02
-4.486079874536641476e-02 -2.092699798848118853e-02 9.987740332483208139e-01 -7.468989971566466490e-01 6.646479418170847531e-01 -1.962145470419296434e-02 -6.634224873957192958e-01 -7.468635579498461574e-01 -4.544699136547403207e-02
-4.245652589308562819e-02 -1.488928817605755794e-02 9.989873635370469795e-01 -6.636640092705261562e-01 7.478362520537564784e-01 -1.705939369266090688e-02 -7.468249635678099185e-01 -6.637162414856219161e-01 -4.163201388521509116e-02
-3.933954593731986416e-02 -1.214198027670754243e-02 9.991521267757007552e-01 -5.672089720491895193e-01 8.234816720388462574e-01 -1.232549564960072619e-02 -8.226338080533449615e-01 -5.672129301515143052e-01 -3.928243521710600428e-02
-3.844353918236087519e-02 -1.286979992819542451e-02 9.991778933427932774e-01 -4.637448908438606687e-01 8.859454351488114110e-01 -6.431341632883558201e-03 -8.851343234285686812e-01 -4.636108866159112663e-01 -4.002718201246041607e-02
-4.215329472472312267e-02 -1.664381645612542093e-02 9.989725136947591455e-01 -3.692288975131934325e-01 9.293384808101543548e-01 -9.657466668705483315e-05 -9.283819908771617779e-01 -3.688535908178872114e-01 -4.532005688112400454e-02
-5.141759205499246699e-02 -2.260416528088451948e-02 9.984213954734848517e-01 -3.005519058845735891e-01 9.537458588188728603e-01 6.114626317359955765e-03 -9.523784873129048645e-01 -2.997630539239366509e-01 -5.583304044898712570e-02
-6.555416690211607333e-02 -3.222013295726826321e-02 9.973286891662073161e-01 -2.819947440248852799e-01 9.593350724634013282e-01 1.245725025758692706e-02 -9.571737645506738223e-01 -2.804248237475717720e-01 -7.197431960105210580e-02
-7.875583320861478942e-02 -4.280603265625912424e-02 9.959744787412215805e-01 -3.010129485435528718e-01 9.534653460867362762e-01 1.717668829596163960e-02 -9.503624169466790006e-01 -2.984484501215101115e-01 -8.797612787191344541e-02
-8.603012043289959276e-02 -5.233953219834319714e-02 9.949167762921478086e-01 -3.354101947982204290e-01 9.418481334202318811e-01 2.054494580779117618e-02 -9.381358215118538180e-01 -3.319377455820350376e-01 -9.858252103793818666e-02
-8.671970585472749127e-02 -5.837448449781387771e-02 9.945210466229883473e-01 -3.682382168722664328e-01 9.294604787548863545e-01 2.244624840527684184e-02 -9.256782963055811830e-01 -3.642741247911416291e-01 -1.020982554035307355e-01
-8.265601058838156767e-02 -5.927317345543328675e-02 9.948138895402174331e-01 -3.906098062794833847e-01 9.202843068048010000e-01 2.237797772614588676e-02 -9.168380244906502163e-01 -3.867343863135647153e-01 -9.921971220857606077e-02
-7.679449944284783003e-02 -5.411051753184700774e-02 9.955775493389542596e-01 -3.994688816727182124e-01 9.165498002389296239e-01 1.900200666050580467e-02 -9.135246123835252252e-01 -3.962430006629943380e-01 -9.200145104896978454e-02
-6.963271906773305098e-02 -4.411136249622091277e-02 9.965969456776200275e-01 -3.952934546165904894e-01 9.184624158703789121e-01 1.303362462359392016e-02 -9.159117693165186314e-01 -3.930406827953999982e-01 -8.139196824754946213e-02
-6.121393725774099126e-02 -3.184426440888410426e-02 9.976165579568446740e-01 -3.795882777062733471e-01 9.251344844138944534e-01 6.239004425622390881e-03 -9.231281564947472207e-01 -3.783016370206384593e-01 -6.871883376567616830e-02
-5.228609529353389629e-02 -1.943719551976055837e-02 9.984429676597867953e-01 -3.536689248458131374e-01 9.353706188375546793e-01 -3.114704746669805235e-04 -9.339081624214247146e-01 -3.531345364670193110e-01 -5.578120935280372894e-02
-4.388588282212030345e-02 -8.570004599063707484e-03 9.989997919469730814e-01 -3.186877137209921385e-01 9.478416000792506679e-01 -5.868754765123079808e-03 -9.468432660225294395e-01 -3.186265151872615942e-01 -4.432802056726298234e-02
-3.699967323834668642e-02 -3.124605992971540847e-04 9.993152288185291887e-01 -2.762827408137547014e-01 9.610251111798100432e-01 -9.928887665462238221e-03 -9.603639264928141017e-01 -2.764609159541500105e-01 -3.564394255826891511e-02
-3.191182243872886515e-02 5.212959230004879374e-03 9.994770936068049227e-01 -2.290307050888076845e-01 9.733403529244426533e-01 -1.238924918813191778e-02 -9.728959716820515524e-01 -2.293063069891195238e-01 -2.986713678692715090e-02
-2.932618940350484316e-02 8.763149161919572827e-03 9.995314811609667949e-01 -1.799956424946185241e-01 9.835691333774152501e-01 -1.390426373995401477e-02 -9.832301578460760361e-01 -1.803190702171200421e-01 -2.726700603319121008e-02
-2.950890601127842405e-02 1.136387837558043568e-02 9.994999183263012510e-01 -1.315346186183043997e-01 9.911957603266362549e-01 -1.515284842658222442e-02 -9.908722766184120401e-01 -1.319159845460995961e-01 -2.775435912209955891e-02
-3.209154554266557824e-02 1.362446292568889744e-02 9.993920685670212301e-01 -8.499833001887333039e-02 9.962475775442196646e-01 -1.631098192252324053e-02 -9.958641556952865237e-01 -8.547010148151638897e-02 -3.081306791044302607e-02
-3.629286279931720482e-02 1.530557767376253958e-02 9.992239825994483349e-01 -4.056018783016913237e-02 9.990362559253923580e-01 -1.677589072912142459e-02 -9.985177511056132493e-01 -4.113755751921161635e-02 -3.563708866254688967e-02
-4.131399213726805186e-02 1.516044929421500598e-02 9.990311881172074804e-01 3.105281799277691442e-03 9.998819964734433352e-01 -1.504494444084498658e-02 -9.991413870311992573e-01 2.480706649036427090e-03 -4.135619440776205913e-02
-4.663478546005561665e-02 1.115877244312428809e-02 9.988496776705979574e-01 4.891121714537681464e-02 9.987637063082807076e-01 -8.874221019575547625e-03 -9.977138315280853487e-01 4.844110608676323315e-02 -4.712292031101827927e-02
-5.190857080818400693e-02 1.370027436286898326e-03 9.986509016175151299e-01 1.006781875243603630e-01 9.949115234054118906e-01 3.868223356077261921e-03 -9.935639903063424594e-01 1.007431566904005427e-01 -5.178236713971207106e-02
-5.655013408376241557e-02 -1.437531952418454051e-02 9.982962649052066206e-01 1.615260108326290189e-01 9.865920195354194178e-01 2.335668669825849419e-02 -9.852468879218073683e-01 1.625716370637903807e-01 -5.346992297351182977e-02
-5.961094175221876013e-02 -3.373089982144393539e-02 9.976516235744065098e-01 2.327353260830317128e-01 9.714158209628440677e-01 4.675008851444438507e-02 -9.707114935017707724e-01 2.349755927332011218e-01 -5.005663995158199375e-02
-5.906627753703080907e-02 -5.157919332338234408e-02 9.969206396067981091e-01 3.114977305026437326e-01 9.478467441023852302e-01 6.749602644756096115e-02 -9.484093729764698777e-01 3.145252557595600296e-01 -3.991897718833176123e-02
-5.395053564273044611e-02 -6.302819514570759396e-02 9.965524503610119211e-01 3.950411446877833965e-01 9.152368498825753651e-01 7.927170126082869195e-02 -9.170778776677737110e-01 3.979559714763617473e-01 -2.447878793316493606e-02
-4.484546477811213183e-02 -6.645325112610145357e-02 9.967812446588298902e-01 4.805383297163147160e-01 8.733315863979156379e-01 7.984268202630864786e-02 -8.758263514888605661e-01 4.825721765855043310e-01 -7.231626597064944040e-03
-3.336024009709942506e-02 -6.220881389253951621e-02 9.975054675813799232e-01 5.650520865586275976e-01 8.220663003517652001e-01 7.016507180715203518e-02 -8.243805152090903920e-01 5.659832694524149499e-01 7.726890936847585767e-03
-2.129026263684291598e-02 -5.299450898448460068e-02 9.983678213636233423e-01 6.455482174499589387e-01 7.617936123650483893e-01 5.420323889760902958e-02 -7.634227031363653992e-01 6.456485686325836859e-01 1.799172472724869243e-02
-1.023835461952571357e-02 -4.336934892205773773e-02 9.990066444567631265e-01 7.191618712128768909e-01 6.938303894092068269e-01 3.749124865701053411e-02 -6.947671401903505739e-01 7.188313364805023475e-01 2.408590055149617548e-02
-9.469897897907975093e-04 -3.622245113267757999e-02 9.993433029966622971e-01 7.837513122674966137e-01 6.206398712036655940e-01 2.323856259053358464e-02 -6.210740565579235817e-01 7.832586318108712975e-01 2.780165398761436091e-02
6.174830000760356263e-03 -3.243460713327367406e-02 9.994547852377175801e-01 8.382362937664975533e-01 5.451635901997478051e-01 1.251302254162878214e-02 -5.452722139326995343e-01 8.377020091778648592e-01 3.055415736525535220e-02
1.110740445750751926e-02 -3.098411806201867291e-02 9.994581582008003062e-01 8.825975724163745983e-01 4.701051157792222601e-01 4.765006078286060376e-03 -4.699980326883713699e-01 8.820664173100134509e-01 3.256815504350324408e-02
1.420288599100305582e-02 -2.989763015482410635e-02 9.994520547483265460e-01 9.173352224735857874e-01 3.981140791618779096e-01 -1.126757483526474868e-03 -3.978622470640602593e-01 9.168485762023166341e-01 3.308051808725787080e-02
1.608556675044153783e-02 -2.732045300990088021e-02 9.994972973398430494e-01 9.434439725939718357e-01 3.314754610731324158e-01 -6.122849210864311775e-03 -3.311415484629220418e-01 9.430681902989241916e-01 3.110728737595314097e-02
1.732191975012031815e-02 -2.231717551814615952e-02 9.996008677332481884e-01 9.620872387923578017e-01 2.725363398225679745e-01 -1.058718229815192036e-02 -2.721912857698918775e-01 9.618866290540740716e-01 2.619192237929562905e-02
1.814745507602899544e-02 -1.485320609341500564e-02 9.997249882557752709e-01 9.746655623515017020e-01 2.232047540133305086e-01 -1.437634695878914348e-02 -2.229298352403606409e-01 9.746584119857557571e-01 1.852750671597414023e-02
1.834553092603163904e-02 -5.674782351472729136e-03 9.998156021688726636e-01 9.827236817889544174e-01 1.842977087638010547e-01 -1.698587046856753213e-02 -1.841673335480638052e-01 9.828540844854216640e-01 8.957782321513341195e-03
1.754128065420673677e-02 4.103505322708922431e-03 9.998377191910081674e-01 9.876983831408545633e-01 1.553355493197081383e-01 -1.796583030329518271e-02 -1.553840642213757395e-01 9.878532423197341483e-01 -1.328241106257121995e-03
1.548579673973710102e-02 1.321619057228429206e-02 9.997927397246353376e-01 9.907415786563020799e-01 1.346767550628899246e-01 -1.712588588507008014e-02 -1.348751808931266116e-01 9.908014452716988885e-01 -1.100825265693622379e-02
1.227539199148863780e-02 2.047235460936508433e-02 9.997150581281666337e-01 9.926647612380949948e-01 1.200089792098360808e-01 -1.464638880846952373e-02 -1.202746296920969016e-01 9.925616996468085151e-01 -1.884902773798785569e-02
8.387645601835747033e-03 2.506164819743766925e-02 9.996507195970429915e-01 9.939718249084872337e-01 1.090750456666111645e-01 -1.107455195112638791e-02 -1.093144944156516085e-01 9.937175394459205613e-01 -2.399568936696594434e-02
4.499674850462764830e-03 2.680297648171786618e-02 9.996306084639269285e-01 9.949271395726930756e-01 1.003423778566808477e-01 -7.168971179066230270e-03 -1.004974619975017580e-01 9.945918799476435312e-01 -2.621550064891231546e-02
1.219015013622870569e-03 2.612640628556134326e-02 9.996579039336399575e-01 9.956330697670168206e-01 9.328157852454782573e-02 -3.652053432709689851e-03 -9.334508229523025280e-02 9.952969195182764794e-01 -2.589860244735792127e-02
-1.116849680904419273e-03 2.374314987192110982e-02 9.997174678282609861e-01 9.961376886109045703e-01 8.779954335354850370e-02 -9.723763844792787658e-04 -8.779782443611572340e-02 9.958551616681354801e-01 -2.374950532573583128e-02
-2.462681284522816316e-03 2.036803434098261034e-02 9.997895170374491158e-01 9.964794292313012836e-01 8.383429885625773292e-02 7.466285153052698575e-04 -8.380144580943144073e-02 9.962715259969866510e-01 -2.050278439346031600e-02
-2.974221790227271622e-03 1.658665483250781891e-02 9.998580083622922166e-01 9.966937361718926081e-01 8.123411161037835670e-02 1.617215689503015419e-03 -8.119575284740154775e-02 9.965570239541436948e-01 -1.677342324046710020e-02
-2.895456038859267611e-03 1.282171323728897860e-02 9.999136062700555438e-01 9.968132506086544442e-01 7.974878923982520185e-02 1.863873866451204453e-03 -7.971800138823809112e-02 9.967325289587185555e-01 -1.301176276383020358e-02
-2.469315253375847785e-03 9.361371528774364847e-03 9.999531325043587993e-01 9.968673280926183544e-01 7.907317415223999446e-02 1.721427016625753925e-03 -7.905335327273277368e-02 9.968248581634537864e-01 -9.527302018238648085e-03
-1.899835197169630341e-03 6.408888499645437609e-03 9.999776581376320639e-01 9.968819691302595043e-01 7.889494412450223648e-02 1.388313569808508063e-03 -7.888428391764762404e-02 9.968623344974926193e-01 -6.538792779189339655e-03
-1.316571965664370403e-03 4.097516156863767467e-03 9.999907384569139968e-01 9.968777684974714504e-01 7.895401600463883285e-02 9.889551262199924864e-04 -7.894923250900975908e-02 9.968698379016611710e-01 -4.188671406884947324e-03
-8.116400909441434663e-04 2.444677509627624090e-03 9.999966823906152324e-01 9.968717731004024252e-01 7.903346552534318281e-02 6.158918041895278250e-04 -7.903169766633416637e-02 9.968689657517323388e-01 -2.501176732827847804e-03
-4.311126580637814065e-04 1.380899831433968217e-03 9.999989536282183344e-01 9.968737560457150426e-01 7.901019987593391192e-02 3.206600585622942923e-04 -7.900967440246947637e-02 9.968728511857569696e-01 -1.410645098967211464e-03
-1.824893942343752684e-04 7.827222205588624249e-04 9.999996770217209896e-01 9.968868025276109712e-01 7.884597958424582886e-02 1.202068073153927941e-04 -7.884586003016785805e-02 9.968865024912946238e-01 -7.946740067724111789e-04
-4.695480730126933011e-05 5.095443647663566722e-04 9.999998690798845846e-01 9.969096248686717399e-01 7.855698440123656812e-02 6.781431505731294607e-06 -7.855697066110689519e-02 9.969094946715695293e-01 -5.116583095979287954e-04
7.895709928928962285e-06 4.333879360435277661e-04 9.999999060562727582e-01 9.969388061056021488e-01 7.818577324006351081e-02 -4.175631444502947431e-05 -7.818578399168346627e-02 9.969387127791508041e-01 -4.314439193536245831e-04
1.601014393243227474e-05 4.551578220551855125e-04 9.999998962875108477e-01 9.969706217496567824e-01 7.777902499971278694e-02 -5.136338009803509408e-05 -7.777904031150073560e-02 9.969705191736870642e-01 -4.525337234633775019e-04
4.871686558716170623e-06 5.088803261802943290e-04 9.999998705085320072e-01 9.970020936472263617e-01 7.737456498503889057e-02 -4.423148129384379956e-05 -7.737457747422354926e-02 9.970019647594432488e-01 -5.069778059894058941e-04
-8.203522139427210647e-06 5.578043297127521782e-04 9.999998443935038672e-01 9.970313663372847302e-01 7.699645011731887090e-02 -3.476978977090539047e-05 -7.699645753091033384e-02 9.970312109074925822e-01 -5.567800550855261932e-04
-1.547303232957153440e-05 5.868529726629767573e-04 9.999998276820721843e-01 9.970575588843391124e-01 7.665652873624861918e-02 -2.955861301329187896e-05 -7.665653287351437140e-02 9.970573866160850063e-01 -5.863123012946891421e-04
-1.627400954257174348e-05 5.940810172891941576e-04 9.999998234014348952e-01 9.970804768092916825e-01 7.635785432313860199e-02 -2.913625972544853227e-05 -7.635785814774992408e-02 9.970803002521466674e-01 -5.935892324320790614e-04
-1.370969795683185666e-05 5.836384938209260298e-04 9.999998295890619726e-01 9.971003015602736275e-01 7.609853929749293977e-02 -3.074409812964251643e-05 -7.609854427290851930e-02 9.971001312219834878e-01 -5.829894061797902260e-04
-1.173839920992625352e-05 5.610801196847536865e-04 9.999998425256424461e-01 9.971173524955572187e-01 7.587479423011370128e-02 -3.086728194573451489e-05 -7.587479960079740460e-02 9.971171951128099398e-01 -5.603533721026399128e-04
-1.327439664366991678e-05 5.309198937868964130e-04 9.999998589739185206e-01 9.971319504085327523e-01 7.568271102725582233e-02 -2.694513568424206085e-05 -7.568271465972825629e-02 9.971318094292406231e-01 -5.304018315276382012e-04
-1.917785537502991744e-05 4.958641544470232532e-04 9.999998768754675416e-01 9.971443624366285174e-01 7.551900505884417969e-02 -1.832407947349734556e-05 -7.551900484685625248e-02 9.971442393122784686e-01 -4.958964386983510941e-04
-2.866699072934242309e-05 4.572456492211718349e-04 9.999998950523045771e-01 9.971548053154064561e-01 7.538099363761191496e-02 -5.882204432372528657e-06 -7.538098841616275303e-02 9.971547004976824002e-01 -4.581056425762008999e-04
-3.950089649157328964e-05 4.160807765586915785e-04 9.999999126582297393e-01 9.971634560164928107e-01 7.526647274908243590e-02 8.071918736030081476e-06 -7.526646281660531734e-02 9.971633692413190975e-01 -4.178736382847159092e-04
-4.928306531398751744e-05 3.731940086011964475e-04 9.999999291487031705e-01 9.971704910858529836e-01 7.517320841120705976e-02 2.108942894912813060e-05 -7.517319521463922127e-02 9.971704214743823957e-01 -3.758428189670759423e-04
-5.614699871309136725e-05 3.294562328269856621e-04 9.999999441530511568e-01 9.971761028177066333e-01 7.509872830437458457e-02 3.124670298942922031e-05 -7.509871381591870509e-02 9.971760488828722568e-01 -3.327424505007448019e-04
-5.902801312185346205e-05 2.859355379671857378e-04 9.999999573782800688e-01 9.971804990240006328e-01 7.504032893797421555e-02 3.740488835135558077e-05 -7.504031504423941401e-02 9.971804587303888523e-01 -2.895588239599788949e-04
-5.783891701377497085e-05 2.438839753353128081e-04 9.999999685876326261e-01 9.971838929482903513e-01 7.499521380223403422e-02 3.938590679564146768e-05 -7.499520184086533314e-02 9.971838639024217521e-01 -2.475348139002186976e-04
-5.327849527575478916e-05 2.045173335227801203e-04 9.999999776670309704e-01 9.971864892909383382e-01 7.496068400793104436e-02 3.779783729052077490e-05 -7.496067460352345835e-02 9.971864690346151638e-01 -2.079357142634741251e-04
-4.639442452930575556e-05 1.685743166458530951e-04 9.999999847151286314e-01 9.971884727883426613e-01 7.493429526553541109e-02 3.363198823863600140e-05 -7.493428845068494937e-02 9.971884591067816661e-01 -1.715768988737598200e-04
-3.856979990679576531e-05 1.364903878178780339e-04 9.999999899413722915e-01 9.971899976349829497e-01 7.491400282624013918e-02 2.823637766308229047e-05 -7.491399821871391751e-02 9.971899886936912427e-01 -1.389962676045519707e-04
-3.060913073127391471e-05 1.089755281924453811e-04 9.999999935937078366e-01 9.971911927856442759e-01 7.489809430636837351e-02 2.236109633962923837e-05 -7.489809138973702041e-02 9.971911870817997681e-01 -1.109620025028790202e-04
-2.307793997535778630e-05 8.633921478140571537e-05 9.999999960064746007e-01 9.971921607669256282e-01 7.488520702493206560e-02 1.654761092284573465e-05 -7.488520529716835572e-02 9.971921571664978945e-01 -8.782498445958353273e-05
-1.663380261363034407e-05 6.831505212584465525e-05 9.999999975281851361e-01 9.971929696681227639e-01 7.487443564303167265e-02 1.147206007967582764e-05 -7.487443467424148569e-02 9.971929673940702621e-01 -6.936873628571316175e-05
-1.149809673234303276e-05 5.447990765816701497e-05 9.999999984498668670e-01 9.971936668637326751e-01 7.486515018546907596e-02 7.387182785034696053e-06 -7.486514966696505846e-02 9.971936654028881186e-01 -5.518782562680124570e-05
-7.608473032272300429e-06 4.431442700397747458e-05 9.999999989891713570e-01 9.971942840890841708e-01 7.485692861603998605e-02 4.269883923879724819e-06 -7.485692835115498323e-02 9.971942831135789387e-01 -4.475964023370471168e-05
-4.748228593365322325e-06 3.725942647225810589e-05 9.999999992945949323e-01 9.971948426326460169e-01 7.484948779427746945e-02 1.946060079305311774e-06 -7.484948766896915018e-02 9.971948419384598639e-01 -3.751031039572749748e-05
-2.691089006301439213e-06 3.276088508585850434e-05 9.999999994597413844e-01 9.971953565516846751e-01 7.484264073177265830e-02 2.316303088223392592e-07 -7.484264068374979484e-02 9.971953560135644601e-01 -3.287041069183205266e-05
-1.200023773462177701e-06 3.024562663112018157e-05 9.999999995418813459e-01 9.971958358677556200e-01 7.483625409432648201e-02 -1.066810690453223742e-06 -7.483625409230892922e-02 9.971958354096410737e-01 -3.025061821376739957e-05
-6.666251739506634522e-08 2.912109810376817265e-05 9.999999995759788485e-01 9.971962880511999749e-01 7.483022846714659781e-02 -2.112662810360710353e-06 -7.483022849694009881e-02 9.971962876282265409e-01 -2.904443930451527933e-05
9.702157851010362322e-07 2.895578966616296768e-05 9.999999995803104946e-01 9.971967228684643914e-01 7.482443378050029903e-02 -3.134096569157307499e-06 -7.482443383984749286e-02 9.971967224529921792e-01 -2.880202271643428347e-05
1.459368254352888528e-06 2.960100431254053532e-05 9.999999995608253034e-01 9.971971389996874269e-01 7.481888770470329630e-02 -3.669992067245608780e-06 -7.481888778048023658e-02 9.971971385670996835e-01 -2.940884850244351867e-05
1.883049173756479178e-06 3.045511628818609040e-05 9.999999995344701631e-01 9.971975431968579384e-01 7.481350028488745196e-02 -4.156225862750329014e-06 -7.481350037663786479e-02 9.971975427404589087e-01 -3.022888964049341709e-05
1.168895540470948902e-06 3.011272540265341746e-05 9.999999995459289970e-01 9.971978976844015907e-01 7.480877516792458493e-02 -3.418316281533773093e-06 -7.480877523689094533e-02 9.971978972355983739e-01 -2.994090282137928938e-05
9.335093636986258048e-08 2.894553976057201439e-05 9.999999995810733289e-01 9.971982041327813739e-01 7.480469015546459266e-02 -2.258351520234569421e-06 -7.480469018949609250e-02 9.971982037152394840e-01 -2.885745717906562646e-05
-5.946387513500184241e-07 2.771071620299991878e-05 9.999999996158814852e-01 9.971984779591803738e-01 7.480103979026153649e-02 -1.479817528127203019e-06 -7.480103980253588469e-02 9.971984775752578134e-01 -2.767756361771178675e-05
-6.835217115641611940e-07 2.687771155696072611e-05 9.999999996385606771e-01 9.971987351606705907e-01 7.479761087222652760e-02 -1.328781624454489219e-06 -7.479761088090630672e-02 9.971987347993356288e-01 -2.685354575970855251e-05
-2.876994610878647052e-07 2.653486934484083903e-05 9.999999996479090880e-01 9.971989891143386853e-01 7.479422508763022837e-02 -1.697761379260143144e-06 -7.479422510634570198e-02 9.971989887627453752e-01 -2.648206314520562543e-05
3.337964099014989472e-07 2.648551429651480049e-05 9.999999996492028309e-01 9.971992484128942014e-01 7.479076787548924465e-02 -2.313733481695834371e-06 -7.479076791053324014e-02 9.971992480638520728e-01 -2.638637006052713119e-05
9.234989170048280016e-07 2.641695320160231120e-05 9.999999996506461208e-01 9.971995167416380923e-01 7.478719009198006584e-02 -2.896562375509503795e-06 -7.478719014237128482e-02 9.971995163959372910e-01 -2.627390707732324415e-05
1.308577721459425192e-06 2.604812626627595051e-05 9.999999996598915031e-01 9.971997939788909138e-01 7.478349335165232481e-02 -3.252883312820920025e-06 -7.478349341094936431e-02 9.971997936439912502e-01 -2.587732613290594230e-05
1.423060936922571074e-06 2.521338248229199053e-05 9.999999996811301806e-01 9.972000776708699332e-01 7.477971036511962821e-02 -3.304525917235956456e-06 -7.477971042459286011e-02 9.972000773575954158e-01 -2.503637088507870700e-05
1.289589012520853117e-06 2.388109482837075248e-05 9.999999997140152086e-01 9.972003643349092172e-01 7.477588756336561726e-02 -3.071708695789876487e-06 -7.477588761533654482e-02 9.972003640536863944e-01 -2.371780630056052885e-05
9.833672745540589233e-07 2.212724485750605652e-05 9.999999997547089903e-01 9.972006503459538429e-01 7.477207328048970925e-02 -2.635114460414200721e-06 -7.477207332045654464e-02 9.972006501039407667e-01 -2.199177455247669499e-05
5.958212524470596350e-07 2.008922741680851942e-05 9.999999997980340005e-01 9.972009323960077110e-01 7.476831163092309551e-02 -2.096191124845159237e-06 -7.476831165793323963e-02 9.972009321958559269e-01 -1.998844776207597818e-05
2.077816858014891466e-07 1.792024741747999528e-05 9.999999998394109024e-01 9.972012076413061532e-01 7.476464054837372863e-02 -1.547001004964521087e-06 -7.476464056409004577e-02 9.972012074814878835e-01 -1.785455764286014713e-05
-1.247327542919229870e-07 1.575598518688270389e-05 9.999999998758667408e-01 9.972014736829846182e-01 7.476109204241063177e-02 -1.053550972462957702e-06 -7.476109204973002687e-02 9.972014735590672974e-01 -1.572121680459837023e-05
-3.736983862356879627e-07 1.369697150943594011e-05 9.999999999061268685e-01 9.972017284956935512e-01 7.475769314777694352e-02 -6.513013164899383867e-07 -7.475769314968011559e-02 9.972017284018395156e-01 -1.368658049372140084e-05


==> data/r_traj_handover.txt <==
8.660254036371314301e-01 -5.510596957233175562e-06 5.000000002247770858e-01 -1.831402414287139322e-06 9.999999998975985793e-01 1.419327593706719298e-05 -5.000000002517897002e-01 -1.320743872988702577e-05 8.660254035383569970e-01
8.660253926864344143e-01 -5.756470611228652390e-06 5.000000191891698087e-01 -1.337721176123092596e-06 9.999999999034715481e-01 1.382994170428970138e-05 -5.000000192205171778e-01 -1.264594130901928879e-05 8.660253925951377774e-01
8.661585638640783014e-01 5.012454754178712925e-04 4.997690376542856527e-01 -8.571166351220465326e-04 9.999995162576967855e-01 4.825302542329766879e-04 -4.997685540287535866e-01 -8.463080679198283331e-04 8.661585744923748775e-01
8.668993412904513196e-01 3.661563330045658829e-03 4.984697834615071654e-01 -5.814780482617708246e-03 9.999792653822300315e-01 2.767152607770474292e-03 -4.984493157765599314e-01 -5.297335140973025158e-03 8.669026576509518689e-01
8.686371380920377971e-01 1.401885504369823621e-02 4.952504356692058463e-01 -1.922258245268578664e-02 9.998005694418751199e-01 5.414209780963412551e-03 -4.950757665763131921e-01 -1.422297602354584412e-02 8.687333838997497448e-01
8.717205521531247170e-01 3.805705148505103552e-02 4.885232233846367733e-01 -4.804839948910431813e-02 9.988135473908797968e-01 7.927726974497301821e-03 -4.876419078180083688e-01 -3.038352153241798484e-02 8.725148774427300413e-01
8.746048941994762904e-01 7.484260607816546618e-02 4.790249089115841130e-01 -8.932073396077118421e-02 9.959748914606902925e-01 7.471416503947187621e-03 -4.765376013779312192e-01 -4.932139389042920763e-02 8.777695110777504750e-01
8.755565777749994005e-01 1.209599530395376044e-01 4.677278790874074277e-01 -1.382676061740943374e-01 9.903912219359776170e-01 2.701221028882011543e-03 -4.629068461340976048e-01 -6.703668602216385219e-02 8.838683920863721344e-01
8.734168682475378365e-01 1.730220236674172019e-01 4.551992460304554733e-01 -1.913975432085228134e-01 9.814953271538776614e-01 -5.822647923804886994e-03 -4.477833792297398752e-01 -8.203841844608339429e-02 8.903705650932427496e-01
8.676178325690766524e-01 2.282344119555042850e-01 4.417559844614028508e-01 -2.463934093673679493e-01 9.690255233077234021e-01 -1.672791076368023572e-02 -4.318907088934220706e-01 -9.433232943968988815e-02 8.969792791330352122e-01
8.580248188921981711e-01 2.845004040216735919e-01 4.276130613960650861e-01 -3.017391004317677150e-01 9.529622532062907991e-01 -2.857375079713655314e-02 -4.156283501346341169e-01 -1.045105931257390430e-01 9.035101607004030200e-01
8.447711565151021507e-01 3.403297276068133481e-01 4.129617047950194797e-01 -3.564070428109332722e-01 9.334653097156609958e-01 -4.020616112252455021e-02 -3.991687775301346885e-01 -1.132174547696468830e-01 9.098604810522218367e-01
8.281370885690907402e-01 3.947106385213621782e-01 3.979855203074210146e-01 -4.096779492139204781e-01 9.108118574039294479e-01 -5.085015575473338795e-02 -3.825610284179328802e-01 -1.209349918363696319e-01 9.159813247470446340e-01
8.084660146586747365e-01 4.470008117270919956e-01 3.828485045775164575e-01 -4.610559854125047541e-01 8.853355328383976097e-01 -6.006973122176342134e-02 -3.658006034128757356e-01 -1.279502583392138626e-01 9.218560896005973948e-01
7.861048484656421032e-01 4.968392837726992028e-01 3.676817826858457816e-01 -5.102255749733652923e-01 8.573732209763870182e-01 -6.768325195847638143e-02 -3.488682127421600110e-01 -1.343945164536376191e-01 9.274853551864224999e-01
7.613641763443699251e-01 5.440701587941332296e-01 3.525794283408855700e-01 -5.570157811650968682e-01 8.272271753400977090e-01 -7.367916877842703438e-02 -3.317499216465557565e-01 -1.402956260493167795e-01 9.328768015118257262e-01
7.344982167831251019e-01 5.886737216005543116e-01 3.376027533053648777e-01 -6.013610256395113263e-01 7.951463530201178243e-01 -7.814853882576254518e-02 -3.144475892485183999e-01 -1.456211755747077174e-01 9.380390113636190019e-01
7.057028981429396275e-01 6.307065253270623950e-01 3.227889379494279787e-01 -6.432604811303227477e-01 7.613255554666695790e-01 -8.123639584172076544e-02 -2.969837924342700886e-01 -1.503086075487055362e-01 9.429782338570322775e-01
6.751272764864990616e-01 6.702540065939820435e-01 3.081602297322559303e-01 -6.827424444992723496e-01 7.259171339456286232e-01 -8.310877885832740342e-02 -2.794027827761928484e-01 -1.542850650221164466e-01 9.476973164930039273e-01
6.428918422606603178e-01 7.073978581477932126e-01 2.937317644426786778e-01 -7.198383957254009813e-01 6.890487445839246217e-01 -8.393158896862822071e-02 -2.617685298009972961e-01 -1.574804682341032769e-01 9.521959561616465395e-01
6.091078731575866323e-01 7.421978972811987818e-01 2.795172268909527080e-01 -7.545681760410484218e-01 6.508415190298311170e-01 -8.385812311891599480e-02 -2.441607391935209648e-01 -1.598361610472081584e-01 9.564716070318890484e-01
5.738938509109301478e-01 7.746861061624853440e-01 2.655320786749312267e-01 -7.869350358671231005e-01 6.114249398639339805e-01 -8.302284165935672200e-02 -2.266695771633968071e-01 -1.613101975424721113e-01 9.605206520202341780e-01
5.373868303129157864e-01 8.048692631998676239e-01 2.517952814536842387e-01 -8.169278225099759760e-01 5.709467904479665901e-01 -8.153953204596667281e-02 -2.093903708754225879e-01 -1.618803003248642791e-01 9.643393805872416680e-01
4.997485496316186881e-01 8.327368876187138946e-01 2.383288969894154230e-01 -8.445274455534795832e-01 5.295779198446948222e-01 -7.950233027956353504e-02 -1.924182445819739018e-01 -1.615441203265035597e-01 9.679249538781031781e-01
4.611666008899781288e-01 8.582710400193725997e-01 2.251581401762951240e-01 -8.697148204821266715e-01 4.875128648983387269e-01 -7.698920438838399716e-02 -1.758450944932097582e-01 -1.603185217705012100e-01 9.712756942907587732e-01
4.218524072568703986e-01 8.814562621920299934e-01 2.123096896847591342e-01 -8.924787958665499898e-01 4.449672733002772440e-01 -7.406567774826094963e-02 -1.597565191789567518e-01 -1.582371117474392352e-01 9.743915388824206936e-01
3.820370691141474762e-01 9.022880568793034683e-01 1.998097601110703780e-01 -9.128227612009414127e-01 4.021735586950990760e-01 -7.078866660708610370e-02 -1.442299707278677512e-01 -1.553470022224152647e-01 9.772742831182797962e-01
3.419584646600379862e-01 9.208149788192028229e-01 1.875211540854532788e-01 -9.307726825685291860e-01 3.593560377774028813e-01 -6.727147610324658855e-02 -1.293314417747418732e-01 -1.515355169427832216e-01 9.799542669295082664e-01
3.018664409903399903e-01 9.371813704492467645e-01 1.748362968227642478e-01 -9.463773931645872439e-01 3.167163248832799427e-01 -6.372283153963984037e-02 -1.150933599771342825e-01 -1.462253344509795439e-01 9.825332920842292372e-01
2.624901483753541154e-01 9.514147130045442768e-01 1.609626226313597419e-01 -9.596198548894139257e-01 2.748707090761333127e-01 -5.979822233147245869e-02 -1.011368187551157094e-01 -1.387664843197543019e-01 9.851473020425070004e-01
2.246253522612827180e-01 9.636715847902673771e-01 1.445009612054864723e-01 -9.705544535133366901e-01 2.344931954092324689e-01 -5.510892915123769692e-02 -8.699140122404783182e-02 -1.278671888116039435e-01 9.879688649641216180e-01
1.886030199852671840e-01 9.739886300192264201e-01 1.255987637109052257e-01 -9.793687048814319063e-01 1.959931933573514362e-01 -4.923015393490872554e-02 -7.256611296813311740e-02 -1.137225428437948493e-01 9.908588913149225519e-01
1.545822927050923279e-01 9.823883698433092393e-01 1.049638298588735502e-01 -9.862689871167423794e-01 1.596909581745349915e-01 -4.209849081634638168e-02 -5.811884232976642639e-02 -9.701488892899019778e-02 9.935845769195208455e-01
1.228283185919154530e-01 9.889135154830915875e-01 8.344616855647862819e-02 -9.914445871077494088e-01 1.260142099607047816e-01 -3.403012757430931567e-02 -4.416825609674077113e-02 -7.855238877878081838e-02 9.959310655715685190e-01
9.383592414670260951e-02 9.936501936063570906e-01 6.208149551664943200e-02 -9.950935352024841141e-01 9.557122624199865246e-02 -2.559290747109021005e-02 -3.136360211706169798e-02 -5.937536072016903754e-02 9.977428982466338692e-01
6.826490684077007876e-02 9.967766529563134581e-01 4.214506632134115693e-02 -9.974596282580286966e-01 6.905151747731158585e-02 -1.749794071986430360e-02 -2.035171956804487231e-02 -4.084350689264805434e-02 9.989582651218888998e-01
4.673377766068154138e-02 9.985926804532528900e-01 2.507214731030054863e-02 -9.988392592012330651e-01 4.700899251896206721e-02 -1.050185225015922222e-02 -1.166568917355475729e-02 -2.455225381792051562e-02 9.996304809921345846e-01
2.956282927968795216e-02 9.994894676416686830e-01 1.211788753676628673e-02 -9.995470440537582713e-01 2.962852321007186651e-02 -5.278004905687170428e-03 -5.634345425535506810e-03 -1.195636590958643400e-02 9.999126459175631254e-01
1.666367162469378771e-02 9.998537158689754234e-01 3.856022690102279323e-03 -9.998586446602758526e-01 1.667214163769442647e-02 -2.174946281814176680e-03 -2.238916278134865049e-03 -3.819235030063435933e-03 9.999902003008251938e-01
7.701611020736742752e-03 9.999703299783072596e-01 -1.560473018350116070e-04 -9.999699142708834421e-01 7.701463269392139210e-03 -9.262918502978268170e-04 -9.250625746351645801e-04 1.631765465608316524e-04 9.999995588162264859e-01
2.161458818341011057e-03 9.999967891851730961e-01 -1.322767976969146941e-03 -9.999973353908329088e-01 2.160383784817920816e-03 -8.136050246036910603e-04 -8.107447257800944052e-04 1.324523026064545897e-03 9.999987941651444778e-01
-6.509070638721636826e-04 9.999992457583168903e-01 -1.041538665570792112e-03 -9.999991740294593701e-01 -6.520606166836584450e-04 -1.107590786957983030e-03 -1.108269097911415571e-03 1.040816866623426630e-03 9.999988442192605520e-01
-1.523578375263734408e-03 9.999988024532555642e-01 -2.716633742833555066e-04 -9.999979814566497538e-01 -1.523932859830989806e-03 -1.309469840984676167e-03 -1.309882269576214059e-03 2.696677459862736404e-04 9.999991057434733932e-01
-1.232616981654277577e-03 9.999991401765249144e-01 4.475506539830628088e-04 -9.999985068460057747e-01 -1.232073888114137983e-03 -1.211734167863239703e-03 -1.211181710511375405e-03 -4.490435898335750384e-04 9.999991656990114830e-01
-4.387950768055537409e-04 9.999995105395053097e-01 8.867804861325674593e-04 -9.999995570781020637e-01 -4.380563761391398359e-04 -8.330367406753496099e-04 -8.326478730905881613e-04 -8.871456257786778906e-04 9.999992598348051986e-01
3.825109564180584343e-04 9.999994165529314527e-01 1.010237182514524745e-03 -9.999998791745118298e-01 3.828226697477621343e-04 -3.083792553412610573e-04 -3.087658171135772289e-04 -1.010119102008223994e-03 9.999994421613793705e-01
9.614004037395429414e-04 9.999991499890982238e-01 8.807555534365420300e-04 -9.999995166096630195e-01 9.612184598390416390e-04 2.069770826562085993e-04 2.061303082268628223e-04 -8.809541155386487257e-04 9.999995907149874519e-01
1.208318354424420260e-03 9.999990924641963819e-01 5.958502650913354752e-04 -9.999990922276098537e-01 1.207962650574823105e-03 5.969674963225816717e-04 5.962471896876396721e-04 -5.965710509777174403e-04 9.999996442960719101e-01
1.160723471641755822e-03 9.999992948974970597e-01 2.508496188262473894e-04 -9.999990008763156579e-01 1.160520665182351863e-03 8.071171886527863087e-04 8.068255033859353127e-04 -2.517862080616869026e-04 9.999996428180926156e-01
9.221595544166016900e-04 9.999995717531442452e-01 -7.820028263753431123e-05 -9.999992216920614574e-01 9.222249439038709973e-04 8.403073391301039800e-04 8.403790975223968812e-04 7.742532433220827804e-05 9.999996438840823565e-01
1.179747267814668099e-03 9.999993040000549893e-01 -1.399248653838703683e-05 -9.999992943702327164e-01 1.179745304510593229e-03 -1.394992949394235925e-04 -1.394826902776298864e-04 1.415705057693888416e-05 9.999999901720784123e-01
4.302282411950242302e-03 9.999894476678863331e-01 1.610875204279233830e-03 -9.999772373616713228e-01 4.310591567218413633e-03 -5.190718530296107788e-03 -5.197607581181673889e-03 -1.588506599471288744e-03 9.999852306520411460e-01
1.452307064489904986e-02 9.998789665794602932e-01 5.579660476589547516e-03 -9.997609555122499714e-01 1.461211517618016265e-02 -1.626400698816729898e-02 -1.634356914129774657e-02 -5.342123367050816661e-03 9.998521638050573701e-01
3.815209158564908387e-02 9.991756559706420626e-01 1.387178515107654990e-02 -9.985470858644590608e-01 3.864939455576416050e-02 -3.754918923319067181e-02 -3.805437188073580029e-02 -1.241905053175380337e-02 9.991984947770151670e-01
7.331979163665269805e-02 9.969765716108691667e-01 2.572788007969491197e-02 -9.950467496205002149e-01 7.486556518171583186e-02 -6.539964235146759897e-02 -6.712804349923694180e-02 -2.080535529760522973e-02 9.975274246690689628e-01
1.153675599109339478e-01 9.925161111838146644e-01 4.002618094141227600e-02 -9.883803447883333648e-01 1.187150232846623243e-01 -9.492648356816710264e-02 -9.896777332188735898e-02 -2.860965373924846678e-02 9.946792787409557413e-01
1.596062097433819105e-01 9.856025693441736735e-01 5.579814614765627595e-02 -9.785595102507129717e-01 1.654131509126891553e-01 -1.227182724903709138e-01 -1.301811918413585401e-01 -3.501520822870458904e-02 9.908717336181631641e-01
2.021630880517001905e-01 9.766969828972742462e-01 7.206309338879601789e-02 -9.663999262475757579e-01 2.108761116675697544e-01 -1.469777128569056679e-01 -1.587490736290479154e-01 -3.992829983017651824e-02 9.865112581692064841e-01
2.403844859102383658e-01 9.666891139171137626e-01 8.790594955869372729e-02 -9.531068949713142890e-01 2.522163507530819637e-01 -1.672547732381298169e-01 -1.838546863471537396e-01 -4.357831395251022394e-02 9.819869575820474594e-01
2.728503634501516228e-01 9.565674127901744317e-01 1.026229211873856129e-01 -9.398496246994436643e-01 2.878181059405605091e-01 -1.839658143381628363e-01 -2.055124378655347195e-01 -4.625497465895411775e-02 9.775607987239793850e-01
2.991493449529102899e-01 9.471528628967631480e-01 1.158064062161960894e-01 -9.274987890056316520e-01 3.171398215124283104e-01 -1.979099037545931083e-01 -2.241777549341858466e-01 -4.820568345673606481e-02 9.733553032038904096e-01
3.195696853450514241e-01 9.389682406600053932e-01 1.273336532120195874e-01 -9.165483283180387852e-01 3.404055286771598410e-01 -2.099124529498711533e-01 -2.404462061789983396e-01 -4.962579045090721730e-02 9.693930590097337152e-01
3.348108845924744337e-01 9.322300960018043980e-01 1.372906394000378560e-01 -9.071621848556075118e-01 3.583002182761299004e-01 -2.206302879281951679e-01 -2.548694605605101859e-01 -5.067545452923032101e-02 9.656467037078573235e-01
3.459060871469157306e-01 9.271096921670700652e-01 1.442795812462418781e-01 -8.990583076214231362e-01 3.714975325992599942e-01 -2.316975243060750422e-01 -2.684085288727107721e-01 -4.957017210523205486e-02 9.620289287052883331e-01
3.552299667894344148e-01 9.237446006359705253e-01 1.432046908822084408e-01 -8.908807830122956739e-01 3.809468516872305255e-01 -2.474084207317659712e-01 -2.830955689412616438e-01 -3.969142206420397945e-02 9.582700505913481770e-01
3.722566265567966992e-01 9.189867938484347354e-01 1.299549026267525775e-01 -8.796524085239062485e-01 3.939975312135129970e-01 -2.664161886517937283e-01 -2.960348698424645209e-01 -1.513995144747673494e-02 9.550571384516863827e-01
4.072006368789738984e-01 9.081503248522633243e-01 9.721434460040785652e-02 -8.607379638832242108e-01 4.171691816918585705e-01 -2.917190966952739606e-01 -3.054796210150843017e-01 3.511212493247736766e-02 9.515510179844308691e-01
4.592750120121434909e-01 8.863741231669295395e-01 5.837274296538014218e-02 -8.319572711209055615e-01 4.522471299395084410e-01 -3.214337139917550212e-01 -3.113094318685212802e-01 9.906284490935149400e-02 9.451312027375693425e-01
5.227154058259486646e-01 8.520867293068852266e-01 2.677331229618476471e-02 -7.923976116438509187e-01 4.972032108344529022e-01 -3.534048559330104089e-01 -3.144433646514663838e-01 1.635150539705927109e-01 9.350872673454919681e-01
5.899374442117959472e-01 8.073941072741479541e-01 9.411028415407612924e-03 -7.424666673846311848e-01 5.470042938943995292e-01 -3.866905096894009963e-01 -3.173595118152493511e-01 2.211358360828722391e-01 9.221615272067662517e-01
6.536922656776783525e-01 7.567013281028242000e-01 9.461598205660698424e-03 -6.845864819349164465e-01 5.966306137216665917e-01 -4.187759060906937614e-01 -3.225333634605227484e-01 2.672732886345532965e-01 9.080403177377714963e-01
7.080927053732657406e-01 7.055777207923447092e-01 2.765502700504257616e-02 -6.228122888687147585e-01 6.425283764583039625e-01 -4.463878787332477005e-01 -3.327304816683950284e-01 2.988601100303219793e-01 8.944121316269036948e-01
7.494068197062686565e-01 6.591418279368610467e-01 6.262163557262034885e-02 -5.612022259466811214e-01 6.825349660616312208e-01 -4.681859477768833266e-01 -3.513423973422888369e-01 3.157183408788628021e-01 8.814082193073036198e-01
7.762495040231859322e-01 6.204773776456833367e-01 1.115550596508020909e-01 -5.025260731106959700e-01 7.158477514943621944e-01 -4.847984555713946153e-01 -3.806629130184623899e-01 3.202652346265545957e-01 8.674825220959190286e-01
7.891937731223134245e-01 5.900027556606710633e-01 1.704990814572948377e-01 -4.474025272408377329e-01 7.425093354355919439e-01 -4.985086412586119398e-01 -4.207186317284726806e-01 3.171381955927264906e-01 8.499524679725989351e-01
7.900304695810603794e-01 5.654129110238793610e-01 2.369812169371916521e-01 -3.930544267866042385e-01 7.637901042288681719e-01 -5.119891544412917828e-01 -4.704891866100469056e-01 3.113405157212239538e-01 8.256555023455358633e-01
7.808932101244807633e-01 5.422640642109732845e-01 3.100894694227477322e-01 -3.340532436027702223e-01 7.819779660321563020e-01 -5.262308344050929954e-01 -5.278392035648281633e-01 3.073436924773461087e-01 7.917863536803591007e-01
7.638169197057369519e-01 5.147452092514810396e-01 3.893855194070379722e-01 -2.634580689099634832e-01 7.993966804580454610e-01 -5.399581402283797349e-01 -5.892143575113159004e-01 3.098424064347979900e-01 7.462064889005057822e-01
7.413668270118799475e-01 4.786474786027359318e-01 4.703953858549008160e-01 -1.776841683374032754e-01 8.159160103934025576e-01 -5.501903309818871879e-01 -6.471503412102808106e-01 3.243110470072777529e-01 6.899411428958709402e-01
7.172689582720910284e-01 4.318846104392861651e-01 5.468097701806136079e-01 -7.706195160322884541e-02 8.291017746056796867e-01 -5.537614133910148118e-01 -6.925219831271574034e-01 3.550576440684227730e-01 6.279708371208094775e-01
6.953886500862906939e-01 3.758939448929783378e-01 6.124854018864129834e-01 3.219854038304031940e-02 8.351381717790431480e-01 -5.490969750734009391e-01 -7.179121668619135033e-01 4.015569402094202323e-01 5.686423695445846915e-01
6.797625209293268744e-01 3.157381749011631822e-01 6.619911782266353351e-01 1.410921089143871987e-01 8.294401816053087462e-01 -5.404831190154258946e-01 -7.197332366522314340e-01 4.608018989203873095e-01 5.192741838465186888e-01
6.713715755955143027e-01 2.590712696524432035e-01 6.943646626399327948e-01 2.397078265878972714e-01 8.106435760558148296e-01 -5.342257486044142967e-01 -7.012847961811971009e-01 5.251086267050956158e-01 4.821416439232202311e-01
6.699592495191073471e-01 2.117004742320540978e-01 7.115739688842740440e-01 3.224535010314034111e-01 7.803720259020691108e-01 -5.357641653396492121e-01 -6.687139475563411706e-01 5.883896756397275496e-01 4.545538977329214858e-01
6.710279475346113687e-01 1.766897385334048609e-01 7.200709895034543839e-01 3.880058498711282944e-01 7.439010537235369869e-01 -5.441164238789296670e-01 -6.318013565142689414e-01 6.445090833851828682e-01 4.306217450857784401e-01
6.611436860040647012e-01 1.540474095134779786e-01 7.342740783107802871e-01 4.415385458645342265e-01 7.113700887760181502e-01 -5.468055498169648310e-01 -6.065745947307649155e-01 6.857273455368302351e-01 4.022999734156357254e-01
6.368883272416707708e-01 1.442985170102985271e-01 7.573316292166430985e-01 4.845402562634008037e-01 6.891501752162719763e-01 -5.387882478855486879e-01 -5.996615701239361718e-01 7.101056076303088327e-01 3.689932619011970227e-01
5.987913371436313081e-01 1.441523780003913513e-01 7.878255050952427396e-01 5.185679398019069630e-01 6.798574585793276670e-01 -5.185374893136110996e-01 -6.103574578649364479e-01 7.190368056858355006e-01 3.323399550125777924e-01
5.486154430110522506e-01 1.470069054044389478e-01 8.230492484980453938e-01 5.462395178809454910e-01 6.822486872167965455e-01 -4.859620539673339956e-01 -6.329640470002850794e-01 7.161883122156966763e-01 2.939911846478611701e-01
4.899352223628602454e-01 1.474613925105804080e-01 8.591964941776096820e-01 5.685244214713744970e-01 6.931116855740244720e-01 -4.431435134483788785e-01 -6.608656898938646274e-01 7.055858055825493524e-01 2.557444249275655501e-01
4.264032736504418386e-01 1.431111187415000652e-01 8.931402218648216706e-01 5.848582199416746397e-01 7.096120751414075611e-01 -3.929269211700328612e-01 -6.900152975020499291e-01 6.899057258104630552e-01 2.188811977011640986e-01
3.608892595324373898e-01 1.336048129147997254e-01 9.229890011913091108e-01 5.944908704307753089e-01 7.295881235874059900e-01 -3.380558754032635949e-01 -7.185677054589831858e-01 6.707092692711269510e-01 1.838736761616592275e-01
2.956088322467104734e-01 1.193654510761215926e-01 9.478224028725690253e-01 5.971646582626296551e-01 7.513379707341228952e-01 -2.808658481467749546e-01 -7.456606394465334908e-01 6.490324666937121734e-01 1.508213113510904479e-01
2.323096091855278988e-01 1.012760907766836471e-01 9.673548464328176610e-01 5.931961408785276779e-01 7.734324179763738538e-01 -2.234292578648591765e-01 -7.708116397193864877e-01 6.257359253392862364e-01 1.195991965395171164e-01
1.736877857577706630e-01 8.054740461616893832e-02 9.815012321378724369e-01 5.837895311989227398e-01 7.942303677850766075e-01 -1.684871097458911227e-01 -7.931092839836795250e-01 6.022542972014239826e-01 9.092538238200653655e-02
1.222027275323976370e-01 5.929016855791313656e-02 9.907326426922739016e-01 5.709324432010680628e-01 8.123218159079033107e-01 -1.190353422330772126e-01 -8.118513648963717744e-01 5.801878517449851058e-01 6.541726074544346181e-02
7.937226982437356471e-02 3.974084736043709265e-02 9.960525627867242715e-01 5.569945585371087748e-01 8.269037595477919389e-01 -7.737722019935039386e-02 -8.267146451726727907e-01 5.609374630890699986e-01 4.349779259019898037e-02
4.568449563605320174e-02 2.358903569555959034e-02 9.986773674482830598e-01 5.441751883028499437e-01 8.377809327363920922e-01 -4.468191109273211836e-02 -8.377268595992594102e-01 5.454967150572903600e-01 2.543703142405046025e-02
2.070383386705787476e-02 1.164705105779501038e-02 9.997178089165273951e-01 5.340064273999589606e-01 8.452219030252043908e-01 -2.090622256612834073e-02 -8.452268847822682618e-01 5.342885745064265279e-01 1.127973373591428796e-02
3.298412460526922718e-03 3.825852408855467957e-03 9.999872415829045291e-01 5.270943839362902672e-01 8.497920993655891930e-01 -4.989817496406312447e-03 -8.498003476688293922e-01 5.271041175224970843e-01 7.863795309279164591e-04
-8.072893278566695141e-03 -6.398800936582293986e-04 9.999672089361626437e-01 5.231901758093828736e-01 8.522026140588747634e-01 4.769122326798158618e-03 -8.521777210949956771e-01 5.232115204625054083e-01 -6.544961776314806023e-03
-1.506893122649261008e-02 -2.842867237806356862e-03 9.998824157957570957e-01 5.215108923256822626e-01 8.531826308967573880e-01 1.028530610909861309e-02 -8.531115498557979571e-01 5.216045594528055940e-01 -1.137396415866948063e-02
-1.921461917147260223e-02 -3.867129196798102519e-03 9.998079034103853902e-01 5.211273648194530983e-01 8.533750380436488925e-01 1.331593332565556009e-02 -8.532626020437247272e-01 5.212831186176816178e-01 -1.438200951870594047e-02
-2.172520668940847166e-02 -4.558983733135568706e-03 9.997535851706775833e-01 5.212596743766806373e-01 8.532624199114362540e-01 1.521823365560809327e-02 -8.531215430775496156e-01 5.214618475346022297e-01 -1.616088805665794048e-02
-2.342900493087418656e-02 -5.433475733087611559e-03 9.997107376983640492e-01 5.214160260846789630e-01 8.531360863342305478e-01 1.685662885555377910e-02 -8.529808963101170871e-01 5.216601341254385460e-01 -1.715502824885722921e-02
-2.478680945144173808e-02 -6.691629235038576429e-03 9.996703637576733747e-01 5.213945297865156814e-01 8.531121546145660206e-01 1.863856103865119129e-02 -8.529556602695809175e-01 5.216846497138611927e-01 -1.765694953863139460e-02
-2.597991794093584828e-02 -8.301831314102670056e-03 9.996279925355303630e-01 5.212047481972816865e-01 8.531822498063035276e-01 2.063150678119590742e-02 -8.530361389298758423e-01 5.215468609936086963e-01 -1.783865093898762133e-02
-2.702463030840379643e-02 -1.010160438235840896e-02 9.995837268311225099e-01 5.209648350181480536e-01 8.532760379101278492e-01 2.270779167835854095e-02 -8.531502271178317276e-01 5.213616410106292065e-01 -1.779688881506685805e-02
-2.787525099477433654e-02 -1.188956352109893366e-02 9.995406988518560354e-01 5.208121747918209588e-01 8.533146199687360323e-01 2.467464156225659955e-02 -8.532160623022708723e-01 5.212607769887255271e-01 -1.759412977438995496e-02
-2.849353238582713610e-02 -1.349147953908830244e-02 9.995029257546095280e-01 5.208457082444044595e-01 8.532435854446467349e-01 2.636535797118383373e-02 -8.531751677208865292e-01 5.213380514382297548e-01 -1.728494451906492646e-02
-2.888018877522374739e-02 -1.479567228893280406e-02 9.994733727207675278e-01 5.211025674023490595e-01 8.530449154048120874e-01 2.768549347000398564e-02 -8.530053041704886985e-01 5.216277028528257809e-01 -1.692603537442899375e-02
-2.907641057984394761e-02 -1.576101440906352291e-02 9.994529267417198160e-01 5.215617506476325493e-01 8.527333658698290630e-01 2.862074411487366965e-02 -8.527179502093109598e-01 5.221086066682961713e-01 -1.657408319398978591e-02
-2.914827708257161643e-02 -1.640559245301514979e-02 9.994404606975765271e-01 5.221632757930891877e-01 8.523448367338041232e-01 2.921973145420159179e-02 -8.523472833042576857e-01 5.227228097467060408e-01 -1.627798557442339256e-02
-2.916622697721021895e-02 -1.678560540053053440e-02 9.994336269384034299e-01 5.228316067855787175e-01 8.519231030391425374e-01 2.956581563509805277e-02 -8.519368768576249806e-01 5.233978123373236313e-01 -1.607133754794076719e-02
-2.918803247909290688e-02 -1.697294472572341562e-02 9.994298264047040137e-01 5.234954143095778001e-01 8.515089698276248065e-01 2.974937814376010792e-02 -8.515283964477301515e-01 5.240652568625728813e-01 -1.596861273632149691e-02
-2.924933398389317762e-02 -1.703717085836153888e-02 9.994269414372628502e-01 5.240998974876645011e-01 8.511336082305587247e-01 2.984758606402965198e-02 -8.511543772518112005e-01 5.246725795670792447e-01 -1.596591167170463565e-02
-2.936212552595479641e-02 -1.703446685537685079e-02 9.994236801895135525e-01 5.246114002064112825e-01 8.508160921944194488e-01 2.991414442175865940e-02 -8.508353215270665348e-01 5.251873991271784892e-01 -1.604529338974591823e-02
-2.951924060671506922e-02 -1.700352351783701588e-02 9.994195788666446756e-01 5.250161611498820324e-01 8.505641340414926699e-01 2.997806554277857027e-02 -8.505801813852966742e-01 5.255963604042785953e-01 -1.618088268085660086e-02
-2.970192919212794047e-02 -1.696665887756104718e-02 9.994147927106136198e-01 5.253157476731629139e-01 8.503766526142324533e-01 3.004852633989538169e-02 -8.503888290945806894e-01 5.259008282700704529e-01 -1.634497402880524808e-02
-2.988776038576307359e-02 -1.693385471588743085e-02 9.994098090090893782e-01 5.255214631376250445e-01 8.502469247666799568e-01 3.012239543086991933e-02 -8.502552049595540895e-01 5.261115960414339821e-01 -1.651287224930536590e-02
-3.005689449784626488e-02 -1.690758129071961990e-02 9.994051814894915342e-01 5.256492936943106820e-01 8.501654475548914291e-01 3.019158529232610078e-02 -8.501702200923166863e-01 5.262440930582396037e-01 -1.666587499932564720e-02
-3.019579924835186224e-02 -1.688693280828817977e-02 9.994013434091840731e-01 5.257161714290370380e-01 8.501220714642645504e-01 3.024848272729002696e-02 -8.501239443785527650e-01 5.263148250901130698e-01 -1.679238174337521761e-02
-3.029839662368444264e-02 -1.687037110362521464e-02 9.993985179801199159e-01 5.257377039577874056e-01 8.501073179219138520e-01 3.028885360663557957e-02 -8.501069778558625334e-01 5.263391858815342772e-01 -1.688749852215909453e-02
-3.036523130491436406e-02 -1.685702569210689727e-02 9.993967147297487807e-01 5.257271362103799195e-01 8.501130108401651064e-01 3.031249003796998576e-02 -8.501111286060379912e-01 5.263304185443636873e-01 -1.695168236734267975e-02
-3.040150659239676534e-02 -1.684690143541106577e-02 9.993957826151452783e-01 5.256951518989958494e-01 8.501324383683566133e-01 3.032234330926264487e-02 -8.501296110986870103e-01 5.262993626690978255e-01 -1.698897252035014294e-02
-3.041480049474265535e-02 -1.684048982561792140e-02 9.993954861881748641e-01 5.256501263608456265e-01 8.501602560474734727e-01 3.032298953140119546e-02 -8.501569764271137419e-01 5.262546312762745870e-01 -1.700524897142863257e-02
-3.041306348901368084e-02 -1.683822951823726877e-02 9.993955771344521510e-01 5.255985349184721933e-01 8.501922906305123817e-01 3.031912010593584839e-02 -8.501889352730774840e-01 5.262029484705816884e-01 -1.700680334740922728e-02
-3.040322421695529354e-02 -1.684010795753027034e-02 9.993958448588787791e-01 5.255453393047555544e-01 8.502253401330027716e-01 3.031447394841232934e-02 -8.502221711366170220e-01 5.261494861345948904e-01 -1.699935140053177030e-02
-3.039047793897919902e-02 -1.684552264673455646e-02 9.993961412860260518e-01 5.254942785188383425e-01 8.502570113311693767e-01 3.031134979101424154e-02 -8.502541867551173249e-01 5.260981306267358271e-01 -1.698749117580367063e-02
-3.037815529457560393e-02 -1.685338390250001872e-02 9.993963833894606852e-01 5.254480609600236107e-01 8.502855996883618150e-01 3.031062843219012315e-02 -8.502831898339812122e-01 5.260516727600416109e-01 -1.697453009989086103e-02
-3.036798009308139257e-02 -1.686236460146067762e-02 9.993965411412597533e-01 5.254084898857451780e-01 8.503099987066040644e-01 3.031212390374152243e-02 -8.503080056903187245e-01 5.260119454533541683e-01 -1.696256759251402180e-02
-3.036051260137206942e-02 -1.687118428484801758e-02 9.993966191734934279e-01 5.253765617464086768e-01 8.503296216433462451e-01 3.031506099953881761e-02 -8.503280000341656431e-01 5.259799403938427709e-01 -1.695271840105933014e-02
-3.035561340946024700e-02 -1.687883767585257599e-02 9.993966387642336802e-01 5.253525678240718033e-01 8.503443226437269464e-01 3.031851626045853343e-02 -8.503429991569224633e-01 5.259559276082872437e-01 -1.694538280820750975e-02
-3.035282422164736760e-02 -1.688471933130181180e-02 9.993966241262139949e-01 5.253362140809871850e-01 8.503543114750291565e-01 3.032172704323357615e-02 -8.503532020500805810e-01 5.259395889348246200e-01 -1.694050041299538512e-02
-3.035162282378012222e-02 -1.688863806323193106e-02 9.993965943990064105e-01 5.253267595082649066e-01 8.503600626583501798e-01 3.032424080224357943e-02 -8.503590857611322829e-01 5.259301643184729480e-01 -1.693775437994665678e-02
-3.035155581661180824e-02 -1.689074514909910674e-02 9.993965608244905763e-01 5.253231634445219012e-01 8.503622240631061313e-01 3.032592678036943878e-02 -8.503613096843904984e-01 5.259266019272617054e-01 -1.693671683332959033e-02
-3.035227921803018702e-02 -1.689141487953460530e-02 9.993965275353114963e-01 5.253242283059903484e-01 8.503615315735280067e-01 3.032689853314879391e-02 -8.503606260293258279e-01 5.259277000912687683e-01 -1.693694115600363759e-02
-3.035354528291572818e-02 -1.689111615548744005e-02 9.993964941322237561e-01 5.253287250073729320e-01 8.503587357580686401e-01 3.032740018641758017e-02 -8.503578029105665070e-01 5.259322301541911049e-01 -1.693801387864185548e-02
-3.035516925801950983e-02 -1.689030439769495517e-02 9.993964585271803980e-01 5.253354922266995075e-01 8.503545444611735338e-01 3.032769890976613758e-02 -8.503535642932582572e-01 5.259390329036087719e-01 -1.693957975182314168e-02


==> data/r_traj_mug_grasp.txt <==
8.660254037513263059e-01 -5.507029538135164606e-06 5.000000000270248268e-01 -1.838757255607212010e-06 9.999999998975054316e-01 1.419888006374983667e-05 -5.000000000539712719e-01 -1.321596946787890813e-05 8.660254036524372978e-01
8.660253956341006365e-01 -5.281366382913194030e-06 5.000000140889065969e-01 -1.820038609433078331e-06 9.999999999042914478e-01 1.371513169196026776e-05 -5.000000141134869347e-01 -1.278767168006257387e-05 8.660253955416022942e-01
8.648826543169780834e-01 6.367450826741529813e-04 5.019736933518710309e-01 -1.803294397986439802e-03 9.999966839578248168e-01 1.838532748762829010e-03 -5.019708581092459099e-01 -2.495321432956677452e-03 8.648809345684603800e-01
8.586868698153330426e-01 4.450422608766364460e-03 5.124812712142260418e-01 -1.200808187325100133e-02 9.998624882936160141e-01 1.143724062106980799e-02 -5.123598984858895866e-01 -1.597492541147938275e-02 8.586222313576716836e-01
8.438612356185229979e-01 1.874659200360662831e-02 5.362338858265393027e-01 -4.037908930128224216e-02 9.987742625473097213e-01 2.862693871647428723e-02 -5.350399463288501023e-01 -4.580979983942314038e-02 8.435838536097601814e-01
8.115200880526745042e-01 5.042895592029882079e-02 5.821443696298780335e-01 -1.025903563814702796e-01 9.930900768146097013e-01 5.698524466803205762e-02 -5.752480903614565211e-01 -1.059670691165001122e-01 8.110860711406382428e-01
7.665833471479154282e-01 8.952305286082284930e-02 6.358738828431131918e-01 -1.869560341885928567e-01 9.784518071606007616e-01 8.763276981032094848e-02 -6.143267967100023430e-01 -1.860582813814889713e-01 7.668017362874151033e-01
7.173625798955541866e-01 1.267041542496833983e-01 6.850817369201043228e-01 -2.771175482674005375e-01 9.540826035870426658e-01 1.137200508918058683e-01 -6.392157643611893203e-01 -2.714266803916711712e-01 7.195351025236350617e-01
6.705853784737623169e-01 1.581233518958384821e-01 7.247842822263916851e-01 -3.617813411849004623e-01 9.226644963566745794e-01 1.334334603213850334e-01 -6.476337787265697976e-01 -3.516919571842791470e-01 6.759313988151723906e-01
6.303020418724829543e-01 1.836697555886177557e-01 7.543107826972886842e-01 -4.351076580218629086e-01 8.882488736321650924e-01 1.472931241501777011e-01 -6.429624109869164217e-01 -4.210455549856897406e-01 6.397811959448981289e-01
5.980288360341560194e-01 2.040296154609209933e-01 7.750699499312958540e-01 -4.952579652723685388e-01 8.544014802296866495e-01 1.572185053217144690e-01 -6.301436813187180075e-01 -4.778807660873047869e-01 6.120040149360989057e-01
5.740096996898415016e-01 2.207803813974054119e-01 7.885232322842454789e-01 -5.425130270855057502e-01 8.238316995232337625e-01 1.642587784661187489e-01 -6.133453188086619434e-01 -5.220702577725304661e-01 5.926636194713020833e-01
5.557674086460822060e-01 2.344951103556788541e-01 7.975804854095269736e-01 -5.799668837567208968e-01 7.967290755713954953e-01 1.698858260263866604e-01 -5.956181673121940801e-01 -5.569872739645201909e-01 5.787954521324745194e-01
5.409882532987418946e-01 2.453997098487500084e-01 8.044319065023004534e-01 -6.106765755981046206e-01 7.722797590206527119e-01 1.750945282491006838e-01 -5.782783324736877617e-01 -5.859718049643276583e-01 5.676541323537591666e-01
5.281616004402276410e-01 2.536912336253975275e-01 8.103616981336430047e-01 -6.368896914276689358e-01 7.495396181270155278e-01 1.804491114169770039e-01 -5.616198400818708247e-01 -6.114173033531451473e-01 5.574513758049055578e-01
5.161372924673071072e-01 2.596810408571189610e-01 8.161911861468984508e-01 -6.604470098802566191e-01 7.274163965689834921e-01 1.862126019978875002e-01 -5.453549692308174990e-01 -6.351622965998209303e-01 5.469522963781170422e-01
5.035366945605369571e-01 2.638782672578705579e-01 8.226901344370384228e-01 -6.832167853597846952e-01 7.044634911819787071e-01 1.922134589313143072e-01 -5.288342097800503572e-01 -6.588622387576039685e-01 5.350092792705820610e-01
4.884670625358892848e-01 2.667931068696246522e-01 8.307956228486117478e-01 -7.071803776663873053e-01 6.787998621342424821e-01 1.978046020955009643e-01 -5.111710499052011247e-01 -6.841433952713323885e-01 5.202422247813299760e-01
4.690157716467254212e-01 2.686587716864768938e-01 8.413362409539602016e-01 -7.339110134954757170e-01 6.484989942112894257e-01 2.020487039725564204e-01 -4.913235494220386523e-01 -7.122299620929040120e-01 5.013278875950051283e-01
4.436894404064150588e-01 2.693999349149968081e-01 8.547299898445344102e-01 -7.641528156314726372e-01 6.120015200067084882e-01 2.037758912922996157e-01 -4.681988411287825724e-01 -7.435575395201596827e-01 4.774013307358822011e-01
4.123458683194412555e-01 2.684030174995398199e-01 8.705921577162454295e-01 -7.971905549713207417e-01 5.688603237081828468e-01 2.022007694721741911e-01 -4.409740399892083662e-01 -7.774044972263560727e-01 4.485355546083643619e-01
3.762055950014264738e-01 2.649164600943931247e-01 8.878561930068847863e-01 -8.311695274271240219e-01 5.199311555478189906e-01 1.970502731976816468e-01 -4.094222355541939917e-01 -8.120904276383053011e-01 4.157914986769697396e-01
3.369729482810152610e-01 2.582468336669449527e-01 9.054047741357439394e-01 -8.640165478124808285e-01 4.668838956032473897e-01 1.884007248726469741e-01 -3.740650173873562023e-01 -8.457706550403207846e-01 3.804567805147698323e-01
2.961988268111294120e-01 2.480167170753627137e-01 9.223632489680355651e-01 -8.941423547818663220e-01 4.115406119819676745e-01 1.764759872465572754e-01 -3.358209409504566145e-01 -8.769960277792980818e-01 3.436600978852257793e-01
2.551122326901453796e-01 2.342509616787132876e-01 9.381067293674252294e-01 -9.206106127781142900e-01 3.554786418239015422e-01 1.615890926001491423e-01 -2.956245057030191248e-01 -9.048543651658165210e-01 3.063408713642588044e-01
2.146137364593465602e-01 2.172727575834167424e-01 9.522255473022430694e-01 -9.430200713903669207e-01 2.999103405200770900e-01 1.441073648500970639e-01 -2.542716835942723241e-01 -9.288952236184819800e-01 2.692574501493042449e-01
1.753565253323384199e-01 1.976020379611313493e-01 9.644705924065163360e-01 -9.613112433316526317e-01 2.457594907867358125e-01 1.244305675161703761e-01 -2.124400679427514982e-01 -9.489761363078905720e-01 2.330525911690904950e-01
1.378643982782511990e-01 1.759430252630590497e-01 9.746986506344708090e-01 -9.755931076749863040e-01 1.939397543511266475e-01 1.029828138054461606e-01 -1.709137090593912944e-01 -9.651069492773881597e-01 1.983861903259764581e-01
1.027109133108544126e-01 1.530640721334820542e-01 9.828641096859558335e-01 -9.860949175508407771e-01 1.454402139339518174e-01 8.039874222428561312e-02 -1.306418075014692537e-01 -9.774551314473534092e-01 1.658740007957441032e-01
7.062036140191729761e-02 1.299930200703122707e-01 9.889967539322168655e-01 -9.931561116259062238e-01 1.016258569488645847e-01 5.755973540174996739e-02 -9.302527879868532912e-02 -9.862930598622340339e-01 1.362802170970479898e-01
4.206407937700196165e-02 1.078087058768885109e-01 9.932813781418212695e-01 -9.973681453909825079e-01 6.329234148044679542e-02 3.536752845866664163e-02 -5.905417669832807581e-02 -9.921549084931612361e-01 1.101873031134240066e-01
1.727775235866851888e-02 8.744393004092432253e-02 9.960195973837213668e-01 -9.994220070812634971e-01 3.067938658493912785e-02 1.464332613959867802e-02 -2.927680028779305887e-02 -9.956969088722580352e-01 8.792345891250458179e-02
-5.160446995262080172e-03 7.104434474281851042e-02 9.974598091486557294e-01 -9.999765039112570308e-01 4.134398033864061794e-03 -5.467940957759986897e-03 -4.512362156239069222e-03 -9.974645897639480285e-01 7.102134013667860124e-02
-3.031721118239394386e-02 6.437625197712726344e-02 9.974650695074487317e-01 -9.994395172060547283e-01 -1.612515952890780646e-02 -2.933650758177552831e-02 1.419570896610750088e-02 -9.977954085941389550e-01 6.482904006234302408e-02
-5.589963924678076346e-02 7.664297286575061374e-02 9.954903741585749977e-01 -9.980800917102755632e-01 -3.092379007543011316e-02 -5.366423146732618443e-02 2.667134911637947248e-02 -9.965789351163663046e-01 7.822445409615613743e-02
-8.444021378849872472e-02 1.215482252209542091e-01 9.889872998380662139e-01 -9.959318218967748715e-01 -4.163099826635804912e-02 -7.991661977784902948e-02 3.145880526535332899e-02 -9.917120998197929138e-01 1.245690757864642839e-01
-1.112448005921431449e-01 1.893759395230808495e-01 9.755825684538265152e-01 -9.932641900131392587e-01 -5.320884433647510292e-02 -1.029323453629580887e-01 3.241671141181379223e-02 -9.804619178806117663e-01 1.940195464563197469e-01
-1.315148258375130608e-01 2.666837177121897384e-01 9.547688962739275809e-01 -9.909012842150866085e-01 -6.316152367135596801e-02 -1.188497659585626698e-01 2.860936080762693789e-02 -9.617122317173251167e-01 2.725639151455327425e-01
-1.432799096917698467e-01 3.436723208471193503e-01 9.280949323007172680e-01 -9.894878093839634126e-01 -6.833092747454505567e-02 -1.274549309795180441e-01 1.961485557539272007e-02 -9.366003524631105748e-01 3.498500210186263892e-01
-1.470127102278170339e-01 4.144933276478680040e-01 8.980994067289373994e-01 -9.891092247672599314e-01 -6.810763809016429082e-02 -1.304771670220115087e-01 7.085514221465472051e-03 -9.075002099003486311e-01 4.199918624438347958e-01
-1.448797315582767142e-01 4.767073976049447936e-01 8.670408989501724450e-01 -9.894285060818586164e-01 -6.412288416878220154e-02 -1.300749287084141392e-01 -6.410517625258127516e-03 -8.767202021138775780e-01 4.809579944955466035e-01
-1.394775714022726265e-01 5.302589359783113077e-01 8.362843223993102759e-01 -9.900466564644400114e-01 -5.863756004510140007e-02 -1.279423877201798510e-01 -1.880492220956064831e-02 -8.458055907636853332e-01 5.331597110937642547e-01
-1.328494095084548632e-01 5.765583563226558406e-01 8.061832894247884518e-01 -9.907060666581447572e-01 -5.328504113840809575e-02 -1.251486870791129191e-01 -2.919801157617474274e-02 -8.153166048507753949e-01 5.782787476421746842e-01
-1.264358599382022774e-01 6.174509436666674178e-01 7.763815463332633948e-01 -9.912658851226651135e-01 -4.905947855016545844e-02 -1.224136943171200698e-01 -3.749557725474772507e-02 -7.850780214281429803e-01 6.182609335521738192e-01
-1.210647506640473159e-01 6.551951318756787934e-01 7.456960944735220309e-01 -9.916745105963844509e-01 -4.662683473534734446e-02 -1.200316763024822930e-01 -4.387472142445281165e-02 -7.540194145040128859e-01 6.553851778694359531e-01
-1.175399609451691085e-01 6.921077109569830910e-01 7.121595846542358998e-01 -9.918872767408166702e-01 -4.685869693460181784e-02 -1.181689162228295453e-01 -4.841474796686534576e-02 -7.202716008253252644e-01 6.920006020400766289e-01
-1.162143146935250004e-01 7.302134223207104036e-01 6.732626463149355978e-01 -9.919053552554648601e-01 -5.040669393921887176e-02 -1.165458339952478162e-01 -5.116638814538582158e-02 -6.813571186013938075e-01 7.301605834714457455e-01
-1.166848829101427287e-01 7.703626365919977736e-01 6.268381340053204021e-01 -9.917892111018760115e-01 -5.712472758565556585e-02 -1.144155856524058379e-01 -5.233353458505035638e-02 -6.350418676286551101e-01 7.707029437575447783e-01
-1.181960575058321750e-01 8.117223165509150906e-01 5.719585411577434719e-01 -9.915926249916711122e-01 -6.593382720793311558e-02 -1.113409021511929387e-01 -5.266647939823893010e-02 -5.803099268864272409e-01 8.126909810652904742e-01
-1.196150206488775791e-01 8.517852502046656671e-01 5.100530701495128438e-01 -9.914012628229276203e-01 -7.501812633996834956e-02 -1.072185468729402735e-01 -5.306395111818315580e-02 -5.184922065510877420e-01 8.534342674380442917e-01
-1.195466251014768999e-01 8.882245081548836296e-01 4.435829432472152001e-01 -9.913536119294741322e-01 -8.244735944330877642e-02 -1.020806006801078525e-01 -5.409824896641984848e-02 -4.519509442780721420e-01 8.904008779336003432e-01
-1.169094332778190526e-01 9.194084950559481273e-01 3.755265684736780463e-01 -9.915759639550317806e-01 -8.682906387219752053e-02 -9.611358579164266946e-02 -5.576102686741679637e-02 -3.835997039702124800e-01 9.218145014028888973e-01
-1.112979825742252959e-01 9.444674979390185188e-01 3.091826392469635976e-01 -9.921147527136165989e-01 -8.755519942144629475e-02 -8.967945418138162372e-02 -5.762878207030935895e-02 -3.167258000085900194e-01 9.467648552233083326e-01
-1.029723728374163372e-01 9.633470269039374756e-01 2.477078847908897319e-01 -9.929241425653829722e-01 -8.474366542095923549e-02 -8.318748873370292174e-02 -5.914674583636481131e-02 -2.545211522179740560e-01 9.652567769928392938e-01
-9.254571290215740653e-02 9.767089120854565154e-01 1.935845863602675687e-01 -9.939044492490892724e-01 -7.891745045900688815e-02 -7.698039864741576532e-02 -5.991023941110842910e-02 -1.995287875618318163e-01 9.780588050561219715e-01
-8.083248892723471357e-02 9.856357845443463050e-01 1.482842168252555548e-01 -9.949411612389881254e-01 -7.088626917200047117e-02 -7.118442607262284727e-02 -5.965060273159429605e-02 -1.532880852138404915e-01 9.863795256011916868e-01
-6.875088486718861081e-02 9.913249107747116318e-01 1.120189140613683521e-01 -9.959357956187363525e-01 -6.165133365043085067e-02 -6.565823683588788151e-02 -5.818253032700509975e-02 -1.160777081813424844e-01 9.915345474707949469e-01
-5.705908336214671195e-02 9.948578053795285037e-01 8.367919742265729488e-02 -9.968363270326985326e-01 -5.212568096156044994e-02 -6.000208739913154288e-02 -5.533170984011780147e-02 -8.683812791465558845e-02 9.946846442096345386e-01
-4.596395323350072060e-02 9.970603185127158152e-01 6.130282416390577666e-02 -9.976582053329221544e-01 -4.270675131139362035e-02 -5.342507580079092905e-02 -5.064997862824855562e-02 -6.361489322280571013e-02 9.966883790960991973e-01
-3.533217282263378944e-02 9.984509253347604307e-01 4.298124313921328904e-02 -9.984243751449344284e-01 -3.338983078567159257e-02 -4.509862876575789631e-02 -4.359363118712367841e-02 -4.450695336983708644e-02 9.980574765120775460e-01
-2.574755217346358371e-02 9.992780067893706208e-01 2.793794380654102474e-02 -9.990678755659861965e-01 -2.475341234487804520e-02 -3.536451030838465986e-02 -3.464741792893342998e-02 -2.882245174073696375e-02 9.989838951186905680e-01
-1.834927365713590053e-02 9.996895205698940190e-01 1.685724233056035137e-02 -9.995214292989592630e-01 -1.792101658075895276e-02 -2.521407418244796944e-02 -2.490414681175330547e-02 -1.731183489546566506e-02 9.995399360926661148e-01
-1.335043347523168222e-02 9.998631927531606012e-01 9.765331713736337751e-03 -9.997838126372265988e-01 -1.319241002901327953e-02 -1.607135047833424535e-02 -1.594032354108537719e-02 -9.977780067844669448e-03 9.998231593588553512e-01
-1.017932693079731665e-02 9.999317737462042333e-01 5.729673289618997419e-03 -9.999084708526165821e-01 -1.012768495776567024e-02 -8.971059835844064079e-03 -8.912419448050698523e-03 -5.820468208492814675e-03 9.999433438597489232e-01
-8.111602157995612128e-03 9.999604598105317210e-01 3.644273033162525634e-03 -9.999584716530013351e-01 -8.096338478526143856e-03 -4.183810779013533848e-03 -4.154140082357983890e-03 -3.678059101071138454e-03 9.999846073822462600e-01
-6.576920416377807221e-03 9.999748810839625968e-01 2.642218566160079319e-03 -9.999773358840029491e-01 -6.573087303426095040e-03 -1.456791554557091469e-03 -1.439387428222244861e-03 -2.651739884729580141e-03 9.999954482093481589e-01
-5.270063743389619138e-03 9.999837816553426295e-01 2.159364355770404444e-03 -9.999860820105864745e-01 -5.269512676064735945e-03 -2.608088832615721320e-04 -2.494258555282390230e-04 -2.160708781199791387e-03 9.999976345593553084e-01
-4.114031464468592691e-03 9.999897806626538710e-01 1.874383996576319380e-03 -9.999915372653875867e-01 -4.114046629601519900e-03 4.235129568906062687e-06 1.194638945238211090e-05 -1.874350710705692102e-03 9.999982433318055364e-01
-3.130825635369649529e-03 9.999937544540703493e-01 1.639812090887851105e-03 -9.999950874019486458e-01 -3.130572142328202911e-03 -1.571306170294840474e-04 -1.519960856126118887e-04 -1.640295983714066099e-03 9.999986431622174265e-01
-2.339439824671607493e-03 9.999962756416512777e-01 1.405604543684963771e-03 -9.999971732237257216e-01 -2.338840014999232775e-03 -4.282195020326483911e-04 -4.249304230377358221e-04 -1.406602364112145018e-03 9.999989204513797247e-01
-1.734375927197773226e-03 9.999977999291749242e-01 1.179863107657408341e-03 -9.999982816007266795e-01 -1.733601796117867355e-03 -6.568260090361081275e-04 -6.547791511697603848e-04 -1.181000263399931182e-03 9.999990882509048884e-01
-1.289573392423470910e-03 9.999986828845044418e-01 9.855098790319592825e-04 -9.999988513301376614e-01 -1.288787442645988879e-03 -7.977250983861108868e-04 -7.964539349333226272e-04 -9.865374720678095431e-04 9.999991962021497205e-01
-9.696213152728394569e-04 9.999991791307414335e-01 8.375991573850480971e-04 -9.999991602823143921e-01 -9.689004419080604613e-04 -8.606198928631695428e-04 -8.598076362130237542e-04 -8.384329294306901376e-04 9.999992788802658517e-01
-7.409425983015416328e-04 9.999994557847866616e-01 7.344618416057873940e-04 -9.999993438992098582e-01 -7.403004776158073064e-04 -8.741603702493770753e-04 -8.736161720658731792e-04 -7.351090623808574902e-04 9.999993482045128612e-01
-5.751282772781252106e-04 9.999996113524154406e-01 6.682233780399887604e-04 -9.999994622230270469e-01 -5.745512530430652021e-04 -8.633912869442279554e-04 -8.630070228101240689e-04 -6.687195794283205558e-04 9.999994040163238118e-01
-4.519059701318939304e-04 9.999997061734408055e-01 6.192204988029826121e-04 -9.999995468508814378e-01 -4.513868789283170813e-04 -8.381813153766666394e-04 -8.379015610884116803e-04 -6.195989973442310320e-04 9.999994570088808210e-01
-3.582016086845496439e-04 9.999997701146463580e-01 5.757275936148698774e-04 -9.999996125135934832e-01 -3.577384595743748896e-04 -8.043605271747035794e-04 -8.041543823615249957e-04 -5.760154937630496868e-04 9.999995107708203879e-01
-2.861484768578170801e-04 9.999998178386445558e-01 5.314524693229493932e-04 -9.999996667677591988e-01 -2.857420145533362543e-04 -7.647325492586178183e-04 -7.645805516546763138e-04 -5.316711192800261223e-04 9.999995663711066518e-01
-2.305930697203972812e-04 9.999998567314959397e-01 4.830774514112273505e-04 -9.999997149180842593e-01 -2.302456405620656454e-04 -7.191319040598464314e-04 -7.190205745536530375e-04 -4.832431405278730377e-04 9.999996247426699014e-01
-1.876476845298347129e-04 9.999998903837176156e-01 4.289765718986344274e-04 -9.999997607476475148e-01 -1.873620119806629347e-04 -6.658829656742389427e-04 -6.658025187690200979e-04 -4.291014206616571296e-04 9.999996862894391381e-01
-1.541865400255248986e-04 9.999999195959160536e-01 3.701819445756684675e-04 -9.999998054322704055e-01 -1.539627441603519387e-04 -6.045088043401508193e-04 -6.044517615071487784e-04 -3.702750796711642392e-04 9.999997487671851149e-01
-1.276710691313631685e-04 9.999999439467990303e-01 3.095262462294210933e-04 -9.999998480390746014e-01 -1.275050445039838110e-04 -5.363434454555302076e-04 -5.363039492339625016e-04 -3.095946747346291217e-04 9.999998082645874531e-01
-1.061365723404872341e-04 9.999999631690860147e-01 2.497936242858004620e-04 -9.999998868614045078e-01 -1.060207297909343538e-04 -4.637205874281587811e-04 -4.636940870465617540e-04 -2.498428137381739685e-04 9.999998612831714206e-01
-8.814588609601381464e-05 9.999999774447028145e-01 1.932379284079618572e-04 -9.999999203255036662e-01 -8.807064408894449414e-05 -3.893488775722624986e-04 -3.893318502015654845e-04 -1.932722325136412909e-04 9.999999055332731146e-01
-7.275338575590817314e-05 9.999999873604544787e-01 1.413719758014786811e-04 -9.999999474503001862e-01 -7.270871896319919259e-05 -3.159316995400777549e-04 -3.159214165715868903e-04 -1.413949534732329390e-04 9.999999401005610355e-01
-5.936640238601853525e-05 9.999999937101554659e-01 9.515944280549192794e-05 -9.999999679980754452e-01 -5.934299816368060476e-05 -2.459314069388244487e-04 -2.459257583453144697e-04 -9.517403982307027729e-05 9.999999652312113740e-01
-4.763359013554291366e-05 9.999999973476126902e-01 5.509823795113892922e-05 -9.999999824564641537e-01 -4.762360781146446342e-05 -1.811603248801052198e-04 -1.811577004227225753e-04 -5.510686630118517631e-05 9.999999820725602451e-01
-3.721482282370569550e-05 9.999999990806037742e-01 2.130374392348387947e-05 -9.999999917552170325e-01 -3.721220428565263916e-05 -1.229016598047080158e-04 -1.229008669324417743e-04 -2.130831751133350257e-05 9.999999922206662673e-01
-2.804925915234068867e-05 9.999999995872145275e-01 -6.229775453984822179e-06 -9.999999970118950143e-01 -2.804970785852400894e-05 -7.203765742333217840e-05 -7.203783213697758498e-05 6.227754832447801288e-06 9.999999973858829661e-01
-2.014757756785279241e-05 9.999999994133185188e-01 -2.770267533913108038e-05 -9.999999993749383309e-01 -2.014838245534278371e-05 -2.905453554873398456e-05 -2.905509369578599191e-05 2.770208994330653266e-05 9.999999991941980193e-01
-1.351633865120938083e-05 9.999999989606132011e-01 -4.354402530225410888e-05 -9.999999998909199217e-01 -1.351607930843989891e-05 5.956165542115912626e-06 5.955576991425758001e-06 4.354410580305484999e-05 9.999999990342209877e-01

